Redundancy Channels in the Conformal Bootstrap

A method for obstructing symmetry enhancement in numerical conformal bootstrap calculations is proposed. Symmetry enhancement refers to situations where bootstrap studies initialised with a certain symmetry end up allowing theories with higher symmetry. In such cases, it is shown that redundant operators in the less symmetric theory can descend from primary scaling operators of the more symmetric one, motivating the imposition of spectral gaps that are justified in the former but not the latter. The same mechanism can also be used to differentiate between decoupled and fully coupled theories which otherwise have the same global symmetry. A systematic understanding of this mechanism is developed and applied to distinguish the cubic from the $O(3)$ model in three dimensions, where a strip of disallowed parameter space, referred to as the cubic redundancy channel, emerges once a gap associated with a redundant operator of the cubic theory is imposed. The channel corresponds precisely to the region of parameter space where the assumed cubic symmetry would be enhanced to $O(3)$.

==> PlotData/PhiZ_Lambda19_allowed.dat <==
0.52	1.2
0.516	1.2033333333333334
0.5226666666666667	1.2455555555555555
0.5194814814814815	1.2818518518518518
0.5194814814814815	1.122962962962963
0.5234814814814815	1.287283950617284
0.5214567901234568	1.1234567901234567
0.5175308641975309	1.2658024691358025
0.5175308641975309	1.1406172839506172
0.5216707818930041	1.165843621399177
0.5211604938271606	1.2869135802469136
0.5238271604938272	1.22119341563786
0.5193086419753087	1.097283950617284
0.5164362139917695	1.1468724279835392
0.5153790580704161	1.157251943301326
0.5237530864197532	1.30119341563786
0.5250754458161866	1.3096662094192957
0.5238024691358025	1.2589300411522633
0.5206995884773663	1.0980246913580247
0.5221152263374486	1.1236213991769548
0.5179835390946502	1.1111522633744855
0.5247123914037495	1.2708489559518366
0.5161938728852309	1.1209556470050297
0.5230178326474623	1.187037037037037
0.5229525986892243	1.1577793019356806
0.5157009602194788	1.2228669410150892
0.5221990550221003	1.2965884265609917
0.5185020576131687	1.0895473251028807
0.5254107605547935	1.2878260427780317
0.515348574912361	1.1883432403597012
0.5242962962962964	1.241358024691358
0.5238427069044354	1.2025880201188843
0.5150266727632983	1.1607117817405883
0.5165560128029264	1.2498308184727938
0.5222157191485038	1.1046202306558959
0.5170961743636641	1.1092211553116902
0.5226489864349947	1.1334537418076513
0.5212658639435046	1.1039602702840015
0.5247559823197684	1.2520525326423817
0.5257904790936341	1.2944264932513674
0.5154558756287152	1.2102149062642888
0.517679012345679	1.096159122085048
0.5157836711883351	1.145668851292994
0.515013971447442	1.184499822181578
0.5229294992294535	1.2973172562899737
0.5247855848532574	1.2894552546754954
0.5201862520957171	1.092691662856272
0.525057731714339	1.2648271209786222
0.521532794797541	1.2958646209080593
0.5193098613016308	1.2527038561194939
0.5202948737489204	1.2774902199867906
0.5184296093075242	1.264922013920642
0.5246982110902245	1.3029374097971365
0.5151570390692476	1.2010008636894782
0.5231753289640807	1.1729634710155972
0.5197045165879185	1.0889722095209065
0.523533506071229	1.1843921150231163
0.5209637758471778	1.0903967891073516
0.5242898948331047	1.230277396738302
0.5224033599214212	1.1157340513810563
0.5217075987738997	1.0996599434368066
0.5253911045628772	1.2747443460327674
0.5206232112313502	1.2857523412758896
0.5229405634868217	1.1439626976465873
0.5187863977374723	1.2743445274263747
0.5198370505851073	1.2846518992700977
0.5158377618587953	1.1331688936307134
0.519015292384291	1.0900314992633238
0.5181755829903978	1.096619417771681
0.5154538772883538	1.1469772561770732
0.5212902843401244	1.0949187962539586
0.5239949194736575	1.209977984385849
0.5254607190638284	1.305527725561257
0.5259170519399143	1.296626643409146
0.5232635156113284	1.30219668787316
0.5201820634839992	1.284998447616951
0.5172954326068181	1.1003119443174312
0.5226438268782424	1.1227161058330086
0.5241786313062033	1.2226022455926433
0.5255939267011767	1.281853388554264
0.5152264842193207	1.1485666706181872
0.5225164298576889	1.3002169572915903
0.524228300037069	1.3046071969105382
0.5231692662026453	1.161944656133042
0.52047878880252	1.091160900269268
0.5166878355264273	1.1119582042032887
0.5161516029060611	1.2397916984199562
0.5235538846268918	1.1942133933964447
0.5180431957639701	1.2676521758765318
0.519416112042541	1.0898397940693323
0.5245688721796022	1.2434776014646969
0.5247913352564066	1.309350677372151
0.5238548211372476	1.3066820023295154
0.5218660095852597	1.096115260207624
0.5163316003093477	1.115076857073504
0.522851296757307	1.3018712017577365
0.5249774430902646	1.25630681277675
0.52578810692689	1.2864232195525416
0.5158179478060594	1.23067892767024
0.5155910966598362	1.141842763354728
0.5150860697612717	1.1897308450044313
0.5209071900737805	1.2890951582583956
0.5218758432262471	1.2983755487438868
0.5224097864736318	1.1085593948026842
0.5257968563041073	1.3019577832653038
0.5244135096840478	1.2362192228300037
0.5234214635302884	1.1771432200375957
0.519949556018448	1.0881856875927902
0.5185547031561358	1.2718420859512156
0.5154660366814002	1.2159203373469492
0.5170383579738861	1.2590311436264796
0.5235314588072806	1.304183976521696
0.5151724211467814	1.1558148756556859
0.5179652491998171	1.0939790682314687
0.5245743829826203	1.3073262841553017
0.5170550221002896	1.1050769699740892
0.5215463654479049	1.094992689687096
0.5213099290419821	1.2936567370601817
0.5157736907765866	1.129367530920648
0.5182395976223136	1.0917751359040797
0.5207735295796397	1.0916832599165915
0.524006514363777	1.215825594939043
0.5152188182695727	1.174083727074125
0.5150189503632576	1.1708682619519382
0.5154419135896553	1.1375786399619148
0.5204065136111065	1.287868004162268
0.5225905302752328	1.1166538900837535
0.519123579099091	1.27949885311822
0.5252923930721692	1.2645869333462123
0.5251252596452121	1.2604177126522598
0.5257752954981171	1.3060557460346398
0.5183844754168384	1.2696653814816696
0.5211360960106578	1.2917299568531595
0.5192221939970759	1.0877115051341542
0.5156548666738171	1.135964613193186
0.5159930679040571	1.1253920190576188
0.5221103151619841	1.0996739995596878
0.5228717104375964	1.138654463367837
0.523074257851138	1.3040490937741809
0.5150538705143186	1.17841318227235
0.5236295016756328	1.1905402104843246
0.5152930880379948	1.1445183002440533
0.5187608483349986	1.0882088886630876
0.5151839570777064	1.1950126103681624
0.523732568620035	1.196605512182914
0.5168524897401593	1.1089590566027085
0.5245208405072247	1.2334098736579726
0.5205968614891713	1.2902649588571449
0.5232369889915657	1.1683850261208049
0.5240233403143529	1.3076058929087768
0.5255840822812032	1.308024648536335
0.5227926913178823	1.1295700306650533
0.5225749069249666	1.1122415993078776
0.5229947244065349	1.1513399104196578
0.5153028915721595	1.2102895711847599
0.5243210666847308	1.2266225978048362
0.5228122574074806	1.1343771034267627
0.5211614986423705	1.0912291863066643
0.5247106245792799	1.2466670072268686
0.5188834608796336	1.2776999641854254
0.5201224557382663	1.0889981390220176
0.5166224485251734	1.10956215898535
0.5220822405497506	1.298988793362449
0.5179822909159562	1.2698468566281738
0.5245455732621307	1.2389063571183505
0.5246767431136045	1.2416569120328584
0.5239871406233242	1.2060107895326104
0.5177695410528481	1.2677036648157243
0.5232590694190157	1.3058059369957586
0.5183338972090348	1.2727190475204835
0.5216845294209518	1.093835759755081
0.5238789505012472	1.1998207075981466
0.5253102188201513	1.3084940128192342
0.5255345082381536	1.2772139004501644
0.5248883737276993	1.2522888133570034
0.5207910375333815	1.08808973673047
0.5202329841569118	1.287896072502247
0.5244240426117474	1.3075851006166068
0.5253874470020609	1.2693819180791959
0.5236546847784295	1.3066759349684265
0.5233210547674467	1.1734512140889894
0.5149523277278193	1.1697964402445427
0.5206365142655117	1.0898241531567525
0.5172947552033057	1.26353164321157
0.5223617159132748	1.2999311891839567
0.5244351364184046	1.2302251404932794
0.5203617773813713	1.090178000317376
0.5207611694744415	1.2890122704119553
0.5231117492084938	1.1587206063848625
0.5254961471281402	1.2728675958849456
0.5224594907472744	1.1055422813737659
0.525908902050867	1.300767802499986
0.5175932819133889	1.102799551910121
0.5181989283225544	1.2698498673104508
0.515398495369717	1.142132344993246
0.5174631961863019	1.1000153147553329
0.5225316579165229	1.1087082988272208
0.5214171356745152	1.0933069334131165
0.5226481862346728	1.3020879871430857
0.5241275362646088	1.2182444084417021
0.5151035421722365	1.1553358531071392
0.516475162184827	1.1126885079121358
0.520993717082423	1.2918148894546462
0.5155343979858535	1.219593275641134
0.5180819996951684	1.0916376229910751
0.5156547663177411	1.1327381089026503
0.5232581620328294	1.164677663601834
0.5159341074550138	1.2234581261137172
0.5175910560992555	1.0986310406778719
0.5247994342240376	1.2490755448403763
0.516023361640019	1.2332039806237507
0.5158195949001552	1.2272594637347638
0.5212888467393371	1.0920524322863059
0.520024458587682	1.2858973376857206
0.5183737799680491	1.089283457618061
0.5241617476508839	1.3073012850386443
0.523400235293183	1.304507465272442
0.5171597524466498	1.1015715949653866
0.519536745481729	1.0883010050870077
0.5241243562314537	1.2143143139752735
0.5230517863137589	1.156259213332416
0.5242827181192268	1.2232243340903943
0.5152748131965731	1.2057301374940963
0.5149486584587941	1.1795574297052729
0.5242953150833487	1.3072943542745876
0.5189271207904547	1.0881181918594915
0.5222441981120931	1.2995073401758057
0.5168936570569452	1.1065779456233147
0.5150694093982211	1.1663066455166236
0.5230063937274108	1.1469781447464953
0.518553702522429	1.2749073514798026
0.5158451911354642	1.1266278184115348
0.5256293297693917	1.2792916563067989
0.5227498434549753	1.1255064605269238
0.5257415196850882	1.283672277848991
0.5258616499036013	1.303910836708484
0.5246620315168721	1.3095168661820566
0.5251973960107206	1.3103354443652049
0.5162339952443765	1.1171035982043789
0.5193759712847815	1.0878807702914235
0.5150005475678392	1.1753124805952118
0.518445567596194	1.2736069499927765
0.516044836585811	1.122799727533254
0.5177834002269301	1.094352016498539
0.516783439742135	1.2547576871186077
0.5242182079791862	1.220431604302683
0.5155441739220974	1.1354751452497391
0.5222744471059713	1.101883428472984
0.5226619320900191	1.1194994733745225
0.5202385974067572	1.088431068652128
0.5236615002104341	1.1925895756380607
0.5150268885288615	1.1917730158819761
0.5151290844661548	1.1972357337043162
0.5167494658652397	1.1080730086270683
0.5151701459909107	1.1512874827330053
0.5205118647713028	1.0892221637508697
0.5238379724671712	1.1971310804369977
0.5163364776146364	1.245018600371443
0.5227360927212087	1.122025925040841
0.5235049882196602	1.3068291779994112
0.5258208222642556	1.290507016705562
0.5215349047840369	1.0928996508235784
0.5254797643084902	1.3079468258582472
0.5235182908356714	1.1811945760049876
0.5227642713599486	1.3031748165750727
0.5208990573288962	1.0881480589427472
0.5159362232956141	1.234152343450271
0.5198120347424372	1.281093864501317
0.5154195488199903	1.2132549782363213
0.5243756966761766	1.309365895565735
0.5196510884069427	1.2822950793394925
0.5232595632545392	1.1705318161167257
0.5208846714247991	1.2910331198048743
0.5252009590231043	1.2637073347971537
0.5205007573050686	1.2879830247697612
0.5160531130350208	1.2364525987937618
0.5231187266969766	1.1549916020316622
0.5245735838973659	1.2364461592788913
0.5250665547634472	1.2573385638104442
0.5213906985389201	1.295413769843236
0.5250179887414267	1.2541811810061496
0.5226322644644641	1.11486804395624
0.5181836779623703	1.0903851038967638
0.5188034214731477	1.2771003345411605
0.5149948247626108	1.1667425044987747
0.5180894209340591	1.2696795702511232
0.5197696114414847	1.2832284284789077
0.5248460497451904	1.247351175688594
0.5196235527904669	1.087452815047167
0.5156049457983106	1.2221798092356442
0.5169117136239019	1.2576921238669956
0.5236044367699924	1.1868579446504184
0.5171587978094778	1.2619177544324456
0.5223445384376664	1.1043020196590583
0.5156623896161568	1.2248624964953776
0.5161078514203208	1.1207322230187986
0.517064879575845	1.1029195589601355
0.5240325187137947	1.2125016665032395
0.5182809380533305	1.089600382105759
0.5228403413584045	1.131656746398872
0.5156866653327672	1.1302799223662123
0.524731462310451	1.2442649356110849
0.5150857009526928	1.194159784435149
0.5159286093358888	1.1246904513354223
0.5218065544643923	1.2966635110256133
0.5258720800902195	1.293097755317737
0.5246255514328257	1.2391951720705199
0.5179695168419448	1.0923499127842977
0.5149920908958432	1.188541485424639
0.5245686197716818	1.3092216570404462
0.5203402220113351	1.0884301689320308
0.523731727719749	1.194070070284796
0.5164368876319291	1.2480284547108709
0.5201564364449501	1.2869787287631036
0.5161709043065092	1.118833513242507
0.5237248729816146	1.191542211542663
0.515003270980849	1.1818221527256396
0.52293479352353	1.3034550294008842
0.5207037126939356	1.2904888469902271
0.5212208876954879	1.2936506669114238
0.5150196064411039	1.1637142849974567
0.5178699836858655	1.093254710620119
0.5231616232047036	1.304074640822623
0.5153839034568974	1.1399156521120388
0.5198196275158798	1.0879518955694674
0.5248731679082672	1.2499571509497527
0.5200252735626484	1.0876259062798301
0.5221791202168453	1.1014140696105517
0.5190985745464795	1.0883412227844254
0.5204313111328503	1.088693867298278
0.5226612728528149	1.1172873353117883
0.5149605657071998	1.173921639467034
0.5251909460885534	1.2598838544132858
0.5206949254044229	1.0881807297238737
0.5186661340825472	1.275290710295913
0.5255497162722337	1.2750418210328571
0.5160627629686358	1.2382866743787522
0.5221660873542494	1.3001661794402413
0.5229278658878571	1.1408629690981573
0.5220230354827723	1.0978068873120441
0.5226438584718218	1.1128737187671043
0.5199193916303172	1.086859123137393
0.5153342949396773	1.1422288722060852
0.5233733726199494	1.172862556012106
0.5213735798831228	1.0917895599992389
0.523045840587951	1.1532922851429264
0.519306076204968	1.2810895199195311
0.5207996493391448	1.2907449006394702
0.5256818603313467	1.2820387348090583
0.5244873690663273	1.3092095261470111
0.5178777068292844	1.2694095413213935
0.5166014131018248	1.1107826152426337
0.5243426401746141	1.2282817636678993
0.5251288802487677	1.2584273923278917
0.5239390247633496	1.3079024623036908
0.5189757872924475	1.2776940047690661
0.5254541458337791	1.2703546629409164
0.5201526620808121	1.087039334773025
0.5258309655842699	1.2878750047212912
0.5233550120577128	1.3058183778968901
0.5157820650729704	1.2290570647645844
0.5203306907859486	1.0870762244585366
0.517590314161211	1.0972415369337887
0.5217677144328833	1.2980027138420136
0.52109036458317	1.090302358221431
0.5228741296385075	1.1367716852734653
0.524787897854313	1.24616302349633
0.523147952879694	1.1567166898341301
0.5174420950204314	1.0985392055761924
0.5150638437865376	1.1586352689519217
0.5239312184544788	1.2038515365665134
0.5230487227122363	1.1506378476539478
0.524937453191847	1.3099250893775005
0.5253948249030268	1.3089096473848771
0.5225507525648702	1.3015884196305374
0.5187288583025871	1.2757647568556962
0.5236486476170856	1.1888066970304196
0.5194674415270794	1.0874242623497385
0.5216757209451564	1.2966885391804872
0.5256073758504807	1.2766574338474563
0.5151876564535542	1.2031690378925726
0.515729571318568	1.226587765883492
0.514977116933018	1.1782088698463236
0.5211534900881301	1.293409265713874
0.5243292427778645	1.2245011616564243
0.519000216810939	1.0884767850262045
0.5168398687091638	1.107078270839723
0.524763001716205	1.2429238439167836
0.5251929903170403	1.2619443325053465
0.5170751175681884	1.2608030137765893
0.5243015381202516	1.3087836717123136
0.5242302217784873	1.3080954682032833
0.5215965460876799	1.2969747866897148
0.5186233216230337	1.0885171699837486
0.5233165996545939	1.1694079542086375
0.5155782272475528	1.133698478915502
0.5180948911455223	1.2711494274635535
0.5254712857739436	1.3093838192520926
0.5182644235318179	1.2720018307550067
0.5230003004719763	1.3044673462017131
0.5158976703475278	1.2321523253768851
0.5253236157987504	1.3099795563987324
0.5241932361816827	1.2178705030750192
0.5232730049752222	1.1668359283393501
0.5197317487356742	1.087360648058033
0.5169736945120629	1.10521634644367
0.5235884309051089	1.3061385192769193
0.522582346619257	1.1105685975735784
0.5228568567162177	1.1335609676286378
0.5241041682129517	1.3081380070737558
0.5191583220938013	1.087249677623529
0.5237704860106147	1.195237774711497
0.5253640471245186	1.267178868668456
0.5238965896148048	1.2011412534766586
0.5205233886223297	1.2895255708326774
0.5177227839026346	1.0944763325875622
0.5153530581806685	1.212391413506269
0.524730926365642	1.3101726509100555
0.5151500898446287	1.1530706739157515
0.5233331025608199	1.1712137744475357
0.5241497852066364	1.2162880357367987
0.516655540941202	1.2523965909041015
0.521047167564749	1.292435128334165
0.5216170368934722	1.0937355653639682
0.5224281619653833	1.3006471251963134
0.5219359527523595	1.096285282216966
0.5152706821502153	1.208320256030651
0.5168251774159524	1.2564248879723035
0.5162254072731812	1.242372311005988
0.5224676956308317	1.106875501233493
0.523763276650038	1.3071333931179876
0.524981694773849	1.2529530570049145
0.5227146893875301	1.1173748006652275
0.5159736716299483	1.123180565135263
0.5233917365273885	1.1751613122867128
0.5210332212760178	1.0896470950714225
0.5238667814442823	1.3079028557521644
0.5231576079395223	1.159761058920144
0.523436984991261	1.306159458231441
0.5151693876056205	1.1497783517587785
0.5228314646931335	1.3031636036678482
0.5149826422319136	1.1863468144298377
0.5150929928902134	1.1975975345485663
0.5173736145431379	1.0996650376691874
0.5149625607023587	1.1667686995253366
0.5227164879759367	1.1202179408740562
0.5229617029211896	1.142513163855926
0.5230205169401869	1.1488713186772113
0.5203090244666951	1.2883650514673735
0.525877847214219	1.3018415974810942
0.5248588671674512	1.3101848080110188
0.5149659355935613	1.1843508038626216
0.5235505666041324	1.1825450279941183
0.5175113417194619	1.0980348980975037
0.5225919236295219	1.3026174030511846
0.5159813198315384	1.2345728138038667
0.5227663161149951	1.1239218768834913
0.5228681194762521	1.135265947253502
0.516013053537806	1.121753196253903
0.5247300894765016	1.2415388215051268
0.5249137010717057	1.2510638428487106
0.5236887930209597	1.1903681193278344
0.5212282574554286	1.091065621002817
0.5152480788490255	1.146125214043597
0.5149398359052714	1.1733389344568195
0.5204599393296414	1.288726585934385
0.5202669490977799	1.0872081199092183
0.5182108218804091	1.2713612475462028
0.525257917275511	1.3099953366947508
0.5200949692157351	1.285956120947439
0.5226749645034907	1.115954673915039
0.5199240425459274	1.28561130366546
0.5250469864695256	1.2563121808631723
0.5231892629251211	1.3052862395463034
0.5181543110849772	1.2710771131157186
0.522393000897792	1.1038607145013437
0.5217982916747597	1.0948842535532497
0.520986436744702	1.0891643889283305

==> PlotData/PhiZ_Lambda19_not_allowed.dat <==
0.514	1.4
0.514	1.01
0.53	1.01
0.53	1.4
0.5266666666666667	1.2033333333333334
0.5213333333333333	1.3333333333333333
0.5213333333333333	1.0733333333333333
0.5171111111111111	1.3122222222222222
0.5171111111111111	1.0955555555555556
0.5264444444444445	1.2829629629629629
0.5146666666666667	1.2044444444444444
0.5235555555555556	1.174074074074074
0.5252592592592593	1.2439506172839505
0.5193086419753087	1.3091358024691357
0.5182139917695473	1.0602057613168725
0.5164362139917695	1.2608230452674896
0.515034293552812	1.1204389574759945
0.5246831275720165	1.1995336076817558
0.5250288065843621	1.3448422496570644
0.5233717421124828	1.3264563328760859
0.5196186556927298	1.0769410150891632
0.5179835390946502	1.2957201646090535
0.5252235939643347	1.102565157750343
0.523631458619113	1.1334202103337905
0.5228907178783723	1.0998399634202103
0.5219551897576589	1.3155677488187776
0.5206008230452676	1.3097942386831276
0.5244919981710106	1.3269882639841486
0.5216412132296906	1.0903993293705228
0.5170260631001372	1.2796159122085047
0.5183319615912209	1.2811248285322359
0.5255162322816644	1.3124904740131076
0.525704821419499	1.2715798743416484
0.5228791342783112	1.1189605243103184
0.5179423868312757	1.0817695473251028
0.5155357415028197	1.1328821825941167
0.5247462277091907	1.228280749885688
0.5204142661179698	1.2928532235939643
0.5231079611847788	1.3080793916916458
0.5205505258344765	1.0827663465935071
0.5187782350251486	1.075564700502972
0.5212388355433624	1.3040918559162729
0.5190406950160037	1.2907041609510745
0.5161130925163847	1.1123167200121933
0.5238722755677488	1.3182126708326982
0.51973479652492	1.2946136259716505
0.5244188385916781	1.216335924401768
0.5233798709546309	1.1550911954478484
0.5156012802926383	1.2293781435756743
0.5240271300106691	1.192065233958238
0.5242336026012295	1.309690765296618
0.5232201053362462	1.14065504919643
0.5151989026063101	1.1380109739368998
0.5224207353215127	1.306745189023805
0.5176296296296297	1.275514403292181
0.5169977137631458	1.2687471422039323
0.5192351775643956	1.0832632220698064
0.5184481024234111	1.27625971650663
0.5259799149858593	1.282989776851993
0.5253406041310325	1.260119204201407
0.5246003488628089	1.3154484129000208
0.5152412741960067	1.2146791647614692
0.514909210994259	1.1618650612203425
0.5167734593303867	1.1056978102931463
0.52431489102271	1.2061525174008028
0.5209378651628309	1.2946195532523836
0.5161978356957782	1.246677335771986
0.5218956798591001	1.3026735987626095
0.5222492167521888	1.098286507815543
0.5249204897627394	1.241427966604007
0.5235777743907603	1.309161826054068
0.5213127741367339	1.0847098172704026
0.517028196921201	1.2614601432708428
0.5199578993717082	1.0828931904011923
0.5180411522633745	1.0891586648376772
0.5184075598231977	1.0822938576436518
0.5148632830361226	1.1836031092821215
0.5229160753498507	1.1310231051047999
0.5148956629240122	1.1963494724720147
0.5191028580783191	1.2823001800764335
0.5250278920896205	1.3163816491388507
0.518169113786855	1.272232044573151
0.5227244040260349	1.111511513037195
0.5251186152366867	1.2520407847092465
0.5274538321281196	1.326529868790703
0.5266051095041595	1.3020398250542706
0.5260127979085794	1.303718980825508
0.5263222019628394	1.2938764771421265
0.5175775034293553	1.0911614083219021
0.5246543379227422	1.237022247060351
0.5194189910074684	1.2890565462581922
0.5187651950075362	1.085047841623059
0.5226102803509703	1.1053239023711003
0.515021659977307	1.2067081576317973
0.5159475689681451	1.1220515165371132
0.5238011143287779	1.193015123033413
0.5166734745719657	1.2573713356703753
0.5230910110435589	1.1522777316767054
0.5202315591006339	1.0861170666169904
0.5187404058023375	1.2792565120116814
0.5201103753756297	1.2908217657275218
0.5240615759792715	1.2002685904926416
0.5173860691967688	1.2700213382106387
0.5260730562962044	1.2911642991344219
0.5237053972124845	1.1835104743518094
0.5212364985012448	1.298192010025572
0.5233682309042773	1.1637033085516548
0.5209423586061294	1.0859576509904203
0.5215557700666679	1.3008766918623138
0.5244478992023573	1.2224063066267
0.5177345631970435	1.2696563494348385
0.5254788433711363	1.2688144748586077
0.5221718234009044	1.3020024047824688
0.523986899768742	1.3115284794862772
0.5163966874968247	1.2524437331707565
0.5241974631238463	1.2163053847934202
0.525759554368845	1.2788076799159684
0.5227933310878662	1.3055652608243957
0.5249316957730649	1.2485070946518784
0.5233663718079712	1.1702469512137754
0.5151115326066299	1.149480901925143
0.519663612705832	1.2894406904999802
0.5230255813909729	1.1385469506492725
0.5194233150998888	1.083348010409434
0.5197603572174522	1.0829354716704207
0.5206572244143752	1.0866282992843985
0.5214147572355163	1.0900093142982947
0.5155851844325147	1.1239526683112517
0.5149288218259411	1.1766559975613473
0.5159835729648259	1.2386157259225388
0.5244946739148842	1.2269881510835634
0.5164060507187064	1.1110304624596146
0.5260840172704444	1.2980740337922603
0.5252065233958239	1.3128461108570848
0.5173280157157615	1.0956763027316296
0.5228130121688015	1.124233245082709
0.5152115248917566	1.2059746425285214
0.5154361970566818	1.2199925485613643
0.5241237954918796	1.2054663640930978
0.5207531071181938	1.292189311701581
0.5244694448155529	1.3108218207839801
0.5230838932888756	1.145631826173241
0.5241690912067379	1.2108119621933573
0.5190052216520743	1.086114187652063
0.5248065254029454	1.3137269131370075
0.5173150434385002	1.265761316872428
0.519334443522423	1.2844028593954926
0.5169798641805958	1.1021101119409304
0.5149483385738022	1.189894475586189
0.5232133827336117	1.1564378610858652
0.5150462572515105	1.195693727055308
0.5248070192384688	1.2444708875735273
0.522358405417221	1.102743546947513
0.5167559484495927	1.2554110992565497
0.5256184934504071	1.2750439667634614
0.5204202912458767	1.0866814378265885
0.5198703462221896	1.2883047851658667
0.5212304357398093	1.088371973558683
0.5185582708146342	1.0856296747898637
0.5182294365696286	1.0877425527951363
0.5157688147257488	1.1251239052563375
0.5163018171349218	1.2454332842215787
0.5225768320890225	1.3041758023799304
0.5234057314609398	1.30714173142247
0.5258838807722428	1.290671337312777
0.5160848447899202	1.1184412945181121
0.5196607149241402	1.2853148138739765
0.5253944915804388	1.3102881034771499
0.5223696628600353	1.302988183699288
0.517861301630849	1.0914330471303493
0.5155794791895996	1.2240792110507093
0.5196293963017532	1.085085230533587
0.5156315389039737	1.1287341272753388
0.5150247873235223	1.2013528312644302
0.5171288026328417	1.0993258706046392
0.518379684668665	1.0865279118472229
0.5251948263376437	1.2575259005209711
0.5235608054327762	1.1782425894878266
0.522731356193193	1.115708642477089
0.5175281771635986	1.09433227771286
0.5219188131890464	1.09493369913123
0.5246203763115894	1.3118736370187174
0.5238064984322499	1.309124102623287
0.5216548026968186	1.29837228717142
0.5152011744169782	1.1440033920353654
0.517927011444147	1.2725311014978353
0.5243484563667463	1.2204481588737037
0.5249699544362508	1.313258257231718
0.5153113014113201	1.140035971380956
0.5245872473770999	1.229559591542408
0.5200542616939395	1.288041666170113
0.5211034865582445	1.2948471733770384
0.5186583019877403	1.276620251981562
0.5239023982802314	1.1949670215299326
0.5258425254271981	1.2827402254401676
0.5214416877884845	1.2983111075986484
0.5157067294393921	1.2276413374203345
0.5165420582905722	1.2532152957713085
0.5195203958043634	1.2854077373280068
0.5158009336878412	1.2328909323894843
0.5151886085818244	1.2105589645260089
0.517550498863781	1.26849338559376
0.5161765125385509	1.115278290534603
0.5171068886292176	1.2645796428954483
0.5237120044056317	1.1890219359565157
0.5198048099412729	1.0866977895947056
0.5182783241957035	1.2753586402086234
0.5177059391352944	1.0929178591790998
0.5164181724782243	1.2492359452883763
0.5227514391165822	1.1191284242068054
0.5175008740386986	1.0969344480384464
0.5194896078147276	1.0860910116707845
0.5193131680343318	1.2819178547885215
0.5210455233977055	1.088242137885485
0.5232502932801781	1.160695275256854
0.522991850041261	1.305897915430074
0.525883967561664	1.2866947779057705
0.5201039714035361	1.0860027986800667
0.5229179713827681	1.1346490530602784
0.5202525418835038	1.2905236872745778
0.515984374558982	1.2363621173375783
0.5260247085021876	1.295288325445276
0.5247505235996953	1.2400357085657387
0.516111003855555	1.2416949200381604
0.515392185899595	1.1361572654976437
0.5250969615548651	1.2552911660023225
0.5162835811814795	1.1128080131817706
0.5150414285910418	1.1555606054175416
0.523963807835677	1.2029558000480454
0.524945578502948	1.3107583813410548
0.5153367341498555	1.213629691097726
0.5253706135247793	1.2645068708020757
0.5235999029054966	1.1820483929542507
0.5189089082534301	1.2797522187578467
0.5191541977378487	1.0856963049520079
0.5149627371617922	1.1641244277351577
0.5153811693113629	1.2168640168899276
0.5236503025631151	1.1856415084438139
0.521808775260722	1.2998071448926387
0.5213293717772371	1.2967199515614674
0.5252527522828045	1.2617079500666264
0.5186070589209338	1.0877952961852775
0.5204725470727491	1.2903287288711258
0.5220927817010731	1.0976314021688203
0.525768108562787	1.3074217336244185
0.5230166793888901	1.1427138248230335
0.5174106589442666	1.2671950414062896
0.5169133431556843	1.2592875408558992
0.5239476415869168	1.1983521065402403
0.5240959353907584	1.2087521035574347
0.5220499146032517	1.3012215989691758
0.5226221140978426	1.1085145714118387
0.5149418643524556	1.1859991356832962
0.5255599373062585	1.2710873150284006
0.5193448213163553	1.0848306675902213
0.5249795615791503	1.250945564239376
0.5212166380338238	1.2955653068209305
0.5233238639012714	1.1674450952954116
0.5166271702785445	1.2526012671209033
0.5250839745494204	1.3119235258360329
0.5172507503184738	1.0984380392179
0.5200038089312308	1.085693892224683
0.5234326912844303	1.174889502733553
0.5239389128384483	1.3094194916727804
0.526001905743297	1.3008536057059181
0.5247394123236472	1.3116504091759587
0.5244212132673242	1.225339018505033
0.5256228077085515	1.309312285391287
0.5173622148362939	1.098667853934798
0.5217481852798963	1.093056262752278
0.5205880782417783	1.2917691647175635
0.5245874752690223	1.233330570753577
0.5228788259621447	1.3044447926707354
0.5224876416022489	1.3024603144569362
0.5241274166736184	1.3095068432738466
0.5196597489969097	1.2839395216653087
0.521940479229533	1.3007569154918908
0.5228405929455114	1.1282754602841876
0.5231470961516442	1.3059781408205284
0.5149419709807862	1.182553453722991
0.5259418804047816	1.2941954353890663
0.5178812885190489	1.2706781025202825
0.5197893705771457	1.2860904994366469
0.5171432802512415	1.263190476459287
0.5248478130541	1.3112786572834045
0.5184800043654894	1.087234970579989
0.5240961223039498	1.2117014201848266
0.519910618464993	1.2862846740405616
0.5229713237391531	1.1399717462800476
0.5180261387156527	1.2715366675663866
0.5151311170948422	1.2027761124941432
0.5257101346077749	1.2805905380239195
0.5194454402694226	1.2838874828584503
0.5166006528580888	1.1087634772460369
0.5168823268559759	1.104795289285797
0.5229384210704457	1.137283489025796
0.521530291749748	1.0911027648307985
0.5149569633422253	1.1926723213133934
0.5176169680380533	1.267333173181762
0.5157246814687697	1.127741854484108
0.525539601432902	1.3099165284208807
0.5190451151436134	1.2805170839841669
0.5248994117603316	1.245762078981493
0.514992437449533	1.1593791494594907
0.5190582372580713	1.0872806639557981
0.5195509885642625	1.2831848895064504
0.5260009916512185	1.2985180943024415
0.5244169590060065	1.2279452964605597
0.5213113465715542	1.0901445733810944
0.519179868403914	1.2812389626610583
0.5236796525338132	1.3083206212152605
0.5222618947910109	1.3014993095525207
0.5188991791500217	1.0864267403782044
0.5256691258628813	1.277714434328743
0.5203772008557864	1.2895734734359905
0.5215811225203425	1.2983711999805978
0.5228094130561072	1.121739898144623
0.5216878135735357	1.2975374856077888
0.5151797304143096	1.147350321526232
0.5245144081009098	1.2310648685645533
0.5176377095481907	1.094469752992336
0.5211458192599617	1.0892810992502773
0.5242547091565929	1.2190617159899357
0.5232575873549115	1.307009020036625
0.5239681114387319	1.2010150327129445
0.5222113263400481	1.0999479786160715
0.5208585479019413	1.292613994919613
0.5230604326866151	1.1482959008654805
0.5226404750162814	1.110755894585637
0.5231918084074278	1.1586179142425272
0.5152343416819135	1.2089410594130967
0.5161881412988459	1.2423066342265652
0.5157086525126966	1.2292328028887496
0.5258808521249893	1.3050171837194702
0.5192673976259423	1.085268464931394
0.520796873517962	1.0868918956684297
0.5164982528634411	1.2518299491382863
0.525266136995661	1.311156552899813
0.51678037888182	1.2568248529313069
0.5225338096715891	1.1065248275240291
0.5169724043789538	1.1039941237336057
0.5151036369529749	1.1998631428860749
0.5187110340878228	1.0870173421571412
0.5152442581166635	1.2118425668240793
0.5149301201826731	1.1694391663420776
0.5151077023961942	1.1521096633585632
0.5173802209464456	1.2650318097399333
0.5164939552538741	1.1108274825392623
0.5156073489081782	1.1314514729240353
0.5240458855855711	1.3095470718896336
0.5210116896011662	1.2937605386946893
0.5227114781789458	1.3043052932597996
0.5216202158115597	1.0923782466497274
0.5243839435296361	1.2236565530740424
0.5259277832876825	1.3027992066779925
0.5182604450638645	1.2734365774340861
0.5235001865995786	1.1788601285101366
0.5254123012993255	1.2675677545799597
0.5183906647384362	1.27507510223601
0.5219661876685102	1.2993737525327422
0.5232922287390949	1.1630254158034476
0.5224760588384886	1.1045365768974598
0.5240689571686541	1.2067430857277142
0.5181514222651245	1.089095440509859
0.5198940336477661	1.0854833677110969
0.5240249146502935	1.2048109845579178
0.5188084074975188	1.086561156888117
0.519685919677831	1.0864119450584866
0.5156143830327983	1.226106617040587
0.5234317666611588	1.1723945270999852
0.5158816643432609	1.1239552910429578
0.5179573235787228	1.090980541584108
0.5250387218524212	1.2523891766515907
0.5164042710709603	1.1129319424817514
0.5194034668052881	1.086267483184143
0.515490700441504	1.1348381977805
0.5160467550594621	1.1204083446913413
0.5214550603749819	1.2965298327833146
0.5154788772413118	1.218502053849816
0.5190173850407793	1.279238633762604
0.5192885209692666	1.0869535801189905
0.5201986338053484	1.2897471751681155
0.5214540615532598	1.0914730041807366
0.5155402073481974	1.2220838562825727
0.5233167522794594	1.1652753558163
0.5258381999719174	1.2852860742994932
0.5224063401251863	1.3017932291133936
0.5259423152139999	1.2986375134038577
0.5242831274883865	1.2213680324222604
0.5162638980097927	1.1143877202632926
0.5170578487964275	1.1014518471685684
0.5235791491296167	1.3075556463406353
0.5252421255190766	1.259176319711888
0.5235945705132802	1.1840273388070603
0.5197398989809235	1.2848779139298439
0.521234426984578	1.0899152444154805
0.5174236615916304	1.097049985448756
0.5174973406685262	1.267163632045284
0.523780324034437	1.308042242056021
0.5226998728970166	1.1133646247604627
0.5202875756320673	1.289331077737605
0.5245528136329414	1.310639038281048
0.5241636368540127	1.213810553654017
0.5238471616920601	1.195037741666781
0.5187340430877418	1.2776590328448012
0.5149851633995537	1.1620970426527957
0.5182966864305414	1.0879569489160394
0.5257647265733537	1.2823343471043593
0.5194133632617454	1.282552396499608
0.5177835469976912	1.0929009742693294
0.5167078593512384	1.1075114320554171
0.5209300433823985	1.2930161458755476
0.5188442583118004	1.278902898318318
0.5172510262976825	1.2641611455144284
0.5152822569226585	1.1420894118741356
0.5149135877736193	1.1799388455162474
0.5201364439814127	1.288255856700444
0.5234716534158316	1.1767584374196585
0.5195808523023159	1.0862096857505128
0.5209623131109103	1.0874492826062176
0.5212853129510143	1.29531399848086
0.5185533689778602	1.2759291066559981
0.5248113383595466	1.2414625063621765
0.5230102835010361	1.1455242228554412
0.5158517015965048	1.2325740678366652
0.5240170057552119	1.2075772865487246
0.5152246642897609	1.1452906712685502
0.522331091188107	1.3014728941452551
0.5238960041114398	1.196816736169057
0.5259809173644402	1.2968110210522878
0.5177070240959817	1.2682310624774416
0.5172353117906472	1.1001071928335726
0.516490812714864	1.2502989042998187
0.5161440872116602	1.1175176994317406
0.5175854002910001	1.0953478558796614
0.5244814061447328	1.2294260533804653
0.5250349996228517	1.310782705532128
0.516560478648304	1.2514206782439945
0.5169932993502572	1.2599262759177405
0.5218443360180675	1.094701740697044
0.5251626313186549	1.3117016936861075
0.5240623257227885	1.2101438360427035
0.5246768043184211	1.2387510425655366
0.5230710680146811	1.3053083833415944
0.5228011495230961	1.1260050552979401
0.5226454988342137	1.303523027594272
0.5160524465963389	1.2395324401131504
0.5153791507604029	1.2145828954079916
0.5184824575140113	1.2749246726597363
0.5180268251790886	1.0905922764709535
0.5185297069665307	1.0881925306227158
0.5183342953810582	1.2743842633217057
0.5222940230917937	1.10097116107868
0.5254606698786823	1.3107207989141167
0.5208794298176626	1.0869992018671992
0.5235596663913147	1.1804951861490216
0.5180915247412224	1.0899639094462037
0.5162416867012937	1.2448276436665175
0.5255760490096331	1.2737243676082397
0.5153624635892708	1.1387029629968797
0.5227750599530114	1.1173479891508784
0.517793937026392	1.268923185190652
0.5188321255409907	1.0876294124702321
0.5163398175205959	1.1136056042456752
0.5157758446688657	1.2309342209828247
0.5157795624433276	1.1264978593839934
0.5256583328508473	1.3082528891840135
0.5206816326846359	1.2914824411364572
0.5246051323630434	1.23559965903094
0.515831890068158	1.1252356715702767
0.5192145964536222	1.086225425005852
0.515004481045916	1.198433279428337
0.5150296405154762	1.1941752776012835
0.5149339639597637	1.1660243090292521
0.5199964462488715	1.2867412259654651
0.5243864129860205	1.226635637590143
0.5234961646904535	1.3077109118253165
0.5258074150280679	1.283899525862884
0.5218750325721674	1.2996465363761387
0.5200783855755239	1.2869725775396457
0.5155036007969109	1.2205565601616903
0.5220327809405042	1.2998613816214557
0.5232372627406394	1.1618884490644479
0.5159071771808125	1.2344684643924446
0.5243595813643197	1.309959493882111
0.5150325699423708	1.157858341276318
0.5251402227137588	1.2570814862837285
0.5255034100893926	1.2714365246180874
0.5154420277446916	1.217095469362231
0.5174694752708342	1.2659993036403399
0.5247928535447179	1.3107599146105047
0.5162678571963705	1.2440728516813162
0.5228497865377482	1.129622865351347
0.5253052529599177	1.2636005847383047
0.5192031745693244	1.2806091118996032
0.5215229925642885	1.2969218845573238
0.5220994141690839	1.3001255239239553
0.5179301969597173	1.2710186868820972
0.5171154679586396	1.100783104246198
0.5229271517490651	1.13863656622456
0.5182313508617764	1.0892426795992196
0.5183500503557519	1.0879227727937744
0.5228969678162788	1.1330777085979054
0.5217437641301413	1.2987273819686909
0.5152588397925438	1.1435370347178515
0.5165653404045959	1.110124525009311
0.5231410401580491	1.1545690649314109
0.5171746222900462	1.1003348861345328
0.5247013570105736	1.2401478877213779
0.5239315678422987	1.199729282283777
0.5163856257483584	1.2475658947402752
0.5162248019309067	1.115589869667425
0.5258662713060589	1.2884137066466128
0.5246117404871343	1.310676513827274
0.5168318849651754	1.105857123472889
0.5150670369630348	1.198631318954326
0.525342351240489	1.265424224272248
0.5150479103958799	1.197241513677404
0.5207163411122534	1.0872336415589006
0.5229891754589159	1.144066915108354
0.5154415999769181	1.1361913677466862
0.5240027129127908	1.308857485490397

==> PlotData/PhiZ_stronger_Lambda19_allowed.dat <==
0.52	1.2
0.518942	1.20954
0.5186408888888889	1.1631288888888889
0.5225491111111111	1.2466155555555556
0.5226666666666667	1.1588888888888889
0.5185233333333333	1.2508555555555556
0.5233116790123457	1.288815061728395
0.5208802962962963	1.1317837037037037
0.5174265432098766	1.1505987654320988
0.5206843703703704	1.2779948148148148
0.5191708641975309	1.125688888888889
0.5173386255144033	1.1888840329218107
0.5248270178326475	1.304635829903978
0.5162550562414266	1.1598275994513032
0.517036414266118	1.11837451303155
0.5167736899862826	1.2191871056241426
0.5218983703703703	1.1079608230452676
0.5230588641975309	1.2028167901234568
0.5236897256515776	1.235973525377229
0.5180662286236855	1.1087391586648376
0.5218524450541077	1.293033994817863
0.5164136716963877	1.1850749885688157
0.5226821728395062	1.1285383813443073
0.5194072757201647	1.2716138271604938
0.5175440448102424	1.244068870598994
0.5198498984910837	1.1170660082304527
0.5238535518975767	1.2610492272519433
0.5163275875628716	1.1335242706904436
0.5241430245389422	1.2773226764212773
0.5158645605852766	1.1629038774577045
0.5169063712848652	1.1076330955647005
0.5205467581161408	1.1135076360310927
0.5189118759335467	1.1093844932174974
0.5241604382462023	1.2977761631865061
0.5165853781435756	1.2292881298582532
0.5234631111111111	1.1886542661179698
0.5162782316720013	1.2035918091754305
0.5235698015546411	1.2139120804755372
0.5159751885383326	1.1848307331199512
0.521118402682518	1.1043805517451608
0.5203184575522024	1.0996354214296602
0.515961146776406	1.1395996159122086
0.5246553727582177	1.2725951704516587
0.5163084170096022	1.121176021947874
0.5246932179037749	1.284158357973886
0.5231664773662552	1.1692477457704618
0.5241609111415942	1.2506115012955341
0.5194201031346848	1.1067253111822384
0.518740488340192	1.2629354183813444
0.5236611298751884	1.299320402716388
0.517723337296144	1.2575232312147537
0.516050356020706	1.2136445644577667
0.51573439536656	1.1639293034598384
0.515502990533286	1.1657522830191875
0.5155304600698855	1.1440553703985956
0.5157085041349839	1.1856987831574908
0.522630590729733	1.2944182668631137
0.5174829119996387	1.1092415815114
0.5158780230467729	1.1986013085554181
0.5234942633744856	1.198138994055784
0.5238668489559518	1.2164280627953055
0.5172456320457022	1.2498599615009003
0.5224603347050755	1.1174245877152873
0.5241852758217752	1.265576999441142
0.5228067343392776	1.1463561570898746
0.5184213950899536	1.104483576464744
0.5197456985554371	1.1000287215702214
0.5178994674818089	1.101559103004849
0.5211526276143542	1.2871424064759776
0.5181791755321852	1.2582385530660976
0.5165932667370414	1.1154765499086445
0.5200658856881573	1.2776223319615911
0.5154258555888612	1.1663599428723037
0.5243152662929658	1.3043676486759583
0.5169957210565237	1.2389013545812235
0.5192397480736338	1.098512914359261
0.5231131146411361	1.2980842830342407
0.520570482920964	1.2838838595065114
0.5159933421734492	1.1318315287303764
0.5221988111568359	1.1084684245287812
0.5239735224305239	1.2396704028857388
0.5236749599146472	1.2049990001524158
0.5154852312762219	1.180883424550734
0.5152914775312154	1.161255234253034
0.5154623530280041	1.1569759042971008
0.5238755017019764	1.2282759233856626
0.5205491763111992	1.1039020379684668
0.5230675994513032	1.1627789056546258
0.5187112923767643	1.1029853564930068
0.5162870790736883	1.224587081726852
0.5242633642229335	1.2471322593100644
0.5248509738804495	1.2923919620428233
0.5156155634949756	1.198568729837053
0.5159976837880405	1.1251260834222425
0.5239266369738127	1.3025958396134283
0.5244666332029332	1.2655104215143356
0.5186951022709952	1.2675952476756591
0.5156470906321994	1.1382450267982085
0.5243018126640587	1.2581825317956272
0.5214796144219208	1.103677526122373
0.516556207138704	1.2344879146697376
0.5196607660417619	1.2765079743941472
0.515366014304086	1.1775767354753919
0.5158585708002708	1.2062530687821726
0.5175761575301868	1.1038039191180207
0.5155484672449268	1.1916196868723172
0.5229352098765432	1.157769665193314
0.5190672421886907	1.269354232586496
0.5182023144281304	1.1004565856604966
0.5185993263987285	1.097800144600561
0.5184035066131518	1.2625036146251418
0.5237096689529035	1.197643152974648
0.5189172155190636	1.0988620902163488
0.5152466848453335	1.1595536647132774
0.5249396629390657	1.2986369294804125
0.517567358530235	1.2527026054193535
0.5180843776524582	1.262194481193585
0.5209193551344364	1.2851785436953491
0.523335861911294	1.1763430320581212
0.517130813621832	1.1062431542541882
0.5225116531844551	1.2974631381470378
0.5193234583142814	1.2751383478128333
0.515327927015352	1.1529983120233995
0.5225577096987248	1.1137622539472867
0.5226693293705228	1.1233238513776693
0.5233580871015472	1.3004789096939577
0.5153110986883866	1.171007489576371
0.5228237844978715	1.297969431313479
0.5208166307529905	1.1022818820527585
0.5247587764549593	1.278615779851385
0.5157839553135302	1.132834665443159
0.5238587748906589	1.2110359301095197
0.5167330291816652	1.1090179261542361
0.5248845475038622	1.2838779557843674
0.52279259980694	1.1372680872947325
0.5173199395768612	1.105365269534467
0.5195534874087623	1.101392129587292
0.5175559688795809	1.0997299139760262
0.5239110595268337	1.2360233700824739
0.5154516775419898	1.1876982196818198
0.5226433749936493	1.1188409992830812
0.5229377692424936	1.1519223411065387
0.5250082189631586	1.293218885595955
0.5222199188282425	1.2946725550719647
0.5158267672012927	1.2099206283335726
0.5170928457612834	1.2461918896526405
0.5234656110349032	1.1829769076529661
0.5164258720100423	1.1162723469752784
0.518809679452658	1.2700857413334687
0.5217435692616866	1.1046207707722964
0.5203509161606525	1.2825715204635446
0.5199643399135558	1.0986397702849422
0.5239838367658247	1.2269420550791779
0.5238315165400403	1.2063269520626205
0.5217326248871779	1.274929707443222
0.5214604628125334	1.2843677580724442
0.5216030146009031	1.28947763772948
0.5213697421209853	1.2875137749488514
0.5207637400326032	1.2833405972315521
0.517733697453611	1.0986879223177068
0.5156269036653454	1.134053262108396
0.5237818145607885	1.2018626930176632
0.5223571597825535	1.1113268758714514
0.5205930663234489	1.1000672345566112
0.516719803841087	1.2376299634097565
0.5228726522041017	1.1427449692439988
0.5240901858581981	1.2376468993798622
0.5210284058625511	1.1016369169860811
0.5159008196988105	1.128461684317837
0.5235437677183357	1.192879266371996
0.51656740940073	1.1122196483773992
0.5244425656319328	1.2606840159867228
0.5213400291057709	1.102249760481408
0.5183625738464958	1.0978612692576515
0.5157071558761932	1.2037783773175197
0.5153913806681866	1.1833489940254038
0.5171600214373123	1.1029030042594883
0.5249555764471817	1.3025829470941583
0.5239161429183422	1.221609348682795
0.5174158946867521	1.253026093788189
0.5235729655718028	1.3014093514216796
0.5161395325514341	1.1216405469406137
0.5241546637663761	1.2425489251550659
0.5241899389876409	1.3023300613061795
0.5245224890099295	1.2985477301121262
0.5246351872485712	1.3028862083743846
0.5244646034020106	1.3027968146317115
0.5242968425135099	1.2544441558789112
0.51698210234452	1.2428134358400957
0.5181551544017953	1.0976679911117968
0.5220645341251428	1.106666665913996
0.5249227357630794	1.2882172053592653
0.5229210420159529	1.1476297205146009
0.5201742709409156	1.281150735444867
0.5168577550377879	1.239959460425801
0.5239521639090698	1.2322418251508633
0.5198284298802689	1.278049445714576
0.5184150822085613	1.2659734805556966
0.5152843305379219	1.164206250427693
0.5212028719801446	1.101626209795631
0.5179220394324111	1.2587790092597297
0.5161665872093254	1.2207895615589397
0.5182595800775627	1.2636783227489035
0.5175751297702327	1.25558051702614
0.5237624821958913	1.3021149947281698
0.5180262833248553	1.0997453329427809
0.5174140634053869	1.1032600871634335
0.5154065244238248	1.1475989525334749
0.5155432640734703	1.1400922799671547
0.5191482210028959	1.272668677538993
0.5226232973456445	1.2977623830177447
0.5231604659858762	1.1651019162616358
0.5229994627851445	1.155409663048203
0.5250296263354415	1.2969129371902681
0.5152456184661737	1.1680998434618268
0.5224124344328108	1.2955310114143188
0.5194292986728536	1.0991091333186562
0.5163156441226266	1.1179305257499172
0.5159505068974243	1.2135202252255173
0.521938542496094	1.1056171507028374
0.5232570728436667	1.300865078686481
0.5234641569719097	1.3024973512593445
0.5195219429287541	1.2751443878812512
0.5204384477524316	1.1004246895516152
0.5186943338167848	1.099345193099377
0.5178700776666822	1.0991557784951844
0.5160637802334352	1.2171432029673062
0.5240237252944772	1.2353654838155965
0.5154522305926779	1.1412706326167483
0.5219852093413109	1.288040382879337
0.5220694041593551	1.2924106080247086
0.5246072103018021	1.2692104702121214
0.5189882166599867	1.271723332411312
0.516022242907282	1.122437157405787
0.5247252224952822	1.3052349239271133
0.5152790229571014	1.177993130604676
0.523069131907399	1.1583905477748235
0.5167743261938581	1.2409357148968443
0.5153315427195403	1.180797022448151
0.5157987360490942	1.1299079301872959
0.5248570208872355	1.2805291822547877
0.5243907273436228	1.257801660775974
0.5172753513744287	1.1029597822105892
0.5236424551135498	1.1941223194296262
0.5154404929639124	1.1899698180588483
0.5164564045647518	1.1135521548073313
0.5242617572459468	1.2515352293225772
0.5153450770913965	1.1554167202547605
0.5157775571116323	1.2075623434830263
0.5207306701138978	1.1003040576846723
0.519579296284379	1.0989055224694118
0.5216842765809425	1.2916181794969548
0.5153036447911142	1.1745071811822472
0.5190409269026554	1.0979833947212843
0.5227249099887539	1.2990458527914355
0.515543330060796	1.1945927060985666
0.5244599382257555	1.3051161217465708
0.5223227681417129	1.1092943052568394
0.5216319903909058	1.1033812031313603
0.5161011037377272	1.2206406943121173
0.5162455193296295	1.1192420277165052
0.5235023407000966	1.1865917501284244
0.5185536895083368	1.2675495609484402
0.5240107205759064	1.2292259096064482
0.5170127983762108	1.1060226697197215
0.5240702294617361	1.303257424325227
0.5247290591978887	1.274832259095414
0.5206739058488566	1.2846909633075188
0.5229343396172266	1.2987455935410273
0.5245637300271024	1.2665612807191515
0.5225617420899028	1.1157709263304862
0.5174387084646935	1.101200357992424
0.52392775449602	1.2247333734649226
0.5200723338289112	1.27969087987538
0.5154479589496002	1.1436897260645913
0.5199570534753623	1.2786571166319498
0.5212482885716093	1.2882191819199835
0.5245412336195363	1.263936241878214
0.5235986654473404	1.190955960642856
0.5157262306598297	1.1313098426538304
0.5214896308859855	1.2893408576588214
0.5227115022514258	1.1256428892681511
0.5227620955477654	1.1295639843369254
0.5153279435596856	1.1506300188356269
0.5152218691659282	1.165769889349087
0.5182010714679522	1.2645094396932115
0.5249878802103882	1.2899392630686086
0.5231204599583322	1.3004273405553932
0.52433902635452	1.251874564887145
0.5227548942516668	1.132697723836387
0.5199889515877412	1.104794967533067
0.5201533418328426	1.1010365043488446
0.5198603169479505	1.1010438585577749
0.5193250058902744	1.0978755486937088
0.5230314602585874	1.2993346333482636
0.5168022599519253	1.1074880513756205
0.5220830697229181	1.2944982992274836
0.5237766357201981	1.2146017608268003
0.5194445428297779	1.2742442318526421
0.5170973484270266	1.104445972617984
0.5179566741845912	1.2605162446505507
0.5236783758354556	1.3026510293348474
0.5167005377876595	1.2393554330949699
0.5192620062509291	1.2730032528163993
0.5242505978157547	1.249097930466295
0.5226936327983728	1.1214853743856588
0.5169452553154978	1.244203867021602
0.5245519485179061	1.303719362704382
0.5214004524677269	1.2892259226257907
0.5237881750310784	1.2050126030723687
0.5200900993683274	1.099451799572531
0.5197492779443061	1.278191816965571
0.5156034353838318	1.1363873632431454
0.5241664283545004	1.3044648235449416
0.5184189407403644	1.2671301025325483
0.518047595260833	1.0979013675671139
0.5153865691766538	1.1853941689570155
0.5209023357360948	1.1013426776826973
0.5243717911973366	1.2555947504001523
0.5178363273991531	1.2589591613242737
0.5159205895698304	1.126302418949866
0.51879464400357	1.0984857871734295
0.5168991991993537	1.2420399865174399
0.5162053309388652	1.2231712272593307
0.5171462484539531	1.2483838372446534
0.5219749778406583	1.2933211629884656
0.5205451057081909	1.1011262612155754
0.5249813243232162	1.30035113676231
0.5218289615163023	1.1055785184530083
0.5159136901231106	1.2138862854315895
0.5210232220459718	1.2866313567200622
0.5152740858286885	1.1535223494723956
0.5169296097080194	1.1060443677881993
0.5208159065750444	1.2848023980098275
0.5232652615963014	1.1726100217333626
0.5247093420276541	1.2718022720350755
0.5182776081983109	1.0984233225150877
0.5202081385812096	1.099783683287437
0.5241392615471455	1.2393717858421782
0.516165849579241	1.1198340367029478
0.5213200050296015	1.2888520307128448
0.5228722751462533	1.1446987480119566
0.518736475399276	1.2696034186046365
0.5190898085657675	1.2718454541143795
0.5210913208477831	1.102173761126196
0.5224560299713421	1.111913706302508
0.5247751308460405	1.2765636714387607
0.524010938327792	1.231297972247255
0.5179578096853882	1.0987071405336541
0.5166306069777998	1.2366581101863716
0.5209198925240787	1.2867422641919695
0.5227359595953894	1.1273493798029355
0.5170236238306746	1.2451521424770078
0.5240152732339822	1.2333444969836378
0.523961927780402	1.303573333462547
0.5155755555198734	1.138400369196065
0.5155623235111605	1.1972397687332947
0.5173451692963095	1.1022769807372785
0.5246187184731299	1.3048862825534935
0.5162888122282608	1.1164001362889715
0.5230945026559863	1.16067814957195
0.5159917534628015	1.2147200908561653
0.5186287839503037	1.268379707988908
0.518321839417734	1.265329558577528
0.5243545575343023	1.2536190517705428
0.5188804471327328	1.2713704620581903
0.522137105388724	1.1067964431465058
0.5184551510778719	1.0973604809978441
0.5235466921709089	1.1892514344583875
0.5172637339531158	1.1017868253254413
0.5152789043891879	1.1570821098039399
0.5159330963938151	1.124404245107233
0.5229491286157661	1.3000342277619705
0.5174861641769184	1.2535898247645854
0.5238428890869528	1.2130342767152926
0.515350278063214	1.1484071461503682
0.5157588029278389	1.2053275991592174
0.5186886809634583	1.0981318053015001
0.5228448855984641	1.1395154184120087
0.5198903191873934	1.0993305051375846
0.5238455804420504	1.2148316542772213
0.5237576514420228	1.1989945728688602
0.5242155693896406	1.2441614750085146
0.5175958047951821	1.1006997256029483
0.5197605800547735	1.0987462299839283
0.5229543602808214	1.1500200283673174
0.5152535066352495	1.1625344076483553
0.5160464271471455	1.2182597933882118
0.5154825787281581	1.139779785096188
0.5246540693347584	1.2704438197780499
0.5215655068749294	1.2909505679903779
0.5250060076193028	1.2984611334610132
0.52262409964982	1.1169126209808176
0.5154745629526063	1.1921976925159474
0.5196715785826753	1.0989454419503868
0.5179576860042371	1.2615348706838785
0.5170630122341258	1.2472475507237821
0.5152811751866635	1.1723971789698466
0.5223534575321545	1.2964266491201502
0.5164068085962382	1.1149170588576693
0.5238664156087367	1.30375535569101
0.5248962753320979	1.3042495900953757
0.5232288721570222	1.1704354044193053
0.5208030904865437	1.1008983912488943
0.5243859966639745	1.3042281828718323
0.5162247917206516	1.225080559082305
0.5221599030840158	1.2952454192781218
0.5208593002527184	1.2858186901989586
0.5156868568754074	1.1330237577497697
0.5156377022942894	1.2007908646522305
0.5191442351794461	1.2736364611687845
0.5173195120964034	1.251749791602013
0.5209725697862098	1.1008207860663766
0.5214128576000017	1.2903600727312075
0.5233925963086411	1.3019426812929005
0.5241736766530641	1.2409216080888794
0.5229873600757187	1.1533432041018874
0.515405223186554	1.1456772845921654
0.5210945262124843	1.2875639297014052
0.524507840110191	1.2619852038514152
0.5152880380503062	1.1550716713903126
0.516208004085702	1.1184730909153509
0.5242458382379325	1.3039048488266538
0.5195878992429179	1.0980766534301185
0.5158708513569554	1.127549685544535
0.5236097875305145	1.3026247809120388
0.5196842969586464	1.2778792381468498
0.5224369604525744	1.2968321206230784
0.5177783539829202	1.258938495815744
0.5249210546414441	1.2859076047422984
0.5229997802126671	1.156652797599148
0.5198223992344659	1.0993659917039131
0.5189746531789959	1.097806888175292
0.5195010851644658	1.0984790039324948
0.518868801923225	1.0980632113078563
0.5233235682658935	1.3013985904352794
0.5204557751332558	1.2835588766447508
0.5194747132645017	1.2761434101621816
0.5244401062544268	1.2590444301017336
0.5195943918741686	1.2764127051544762
0.5207340901465178	1.284639871213884
0.516638152735985	1.1103912363753172
0.523730141543464	1.1965342008614315
0.523809346076805	1.2035290510307006
0.5181127424932087	1.2634056815965147
0.5244897708329205	1.260222327739512
0.5219925513855206	1.1067607489347833
0.5165689856027361	1.2358615993023023
0.519433057219759	1.0978774412322834
0.5248190515633003	1.279043050296444
0.5161433391602115	1.2218557647877524
0.5159860889553625	1.1234434678726555
0.5152539975758397	1.1695760554565289
0.5240813137751267	1.2362560799259639
0.5240214384372285	1.3040541785289752
0.5247191534455319	1.2735710855100904
0.5228747479425901	1.2989660303766226
0.515400489013614	1.1869669140427284
0.5227904315925945	1.1351513274453586
0.5155034585887859	1.1387188656656377
0.5168437552029883	1.242107588233569
0.522820932272867	1.2994546839862668
0.5160099770555037	1.2162862589028944
0.5231203807722776	1.1633742632954551
0.5232106352915941	1.168588504525118
0.523512773781079	1.3026261348827113
0.516084308129594	1.1214474489261719
0.5236383497434335	1.1923076063382387
0.5237936109107126	1.2005398099130478
0.524607490181517	1.266474659195993
0.5231791647840495	1.1671396613609664
0.5163509444840745	1.115866386018216
0.5159599470187288	1.2152006197243224
0.5234047923927586	1.1793793636170335
0.5158644800334502	1.2115280005810432
0.5180316140053037	1.2624141585934037
0.5152712277793127	1.1765548278615843
0.5249411544164305	1.2951903360151404
0.5250012023938827	1.2955484632425311
0.5195380406090861	1.2762894850416133
0.5178973848652181	1.0983043995241046
0.5226113146068896	1.115346695364323
0.5153017499383058	1.1516403742696775
0.5225346359000027	1.1127391454248048
0.5199295119608762	1.2794707905863492
0.5192122544867006	1.2737889892449648
0.5231929571728201	1.3011053781347635
0.5242799577148126	1.250061063527386
0.5182505025041977	1.2648415449566994
0.5156574600776316	1.20250636742493
0.5158417537939404	1.1269180426733187
0.5239042272882527	1.2191415228644245

==> PlotData/PhiZ_stronger_Lambda19_not_allowed.dat <==
0.514	1.01
0.53	1.01
0.53	1.4
0.514	1.4
0.5209806666666666	1.3365133333333332
0.5213333333333333	1.0733333333333333
0.5156473333333333	1.2065133333333333
0.5266666666666667	1.2033333333333334
0.5179914074074075	1.082154074074074
0.5264052592592593	1.2833162962962963
0.5178346666666667	1.3291229629629628
0.5264444444444445	1.124074074074074
0.5234814814814815	1.1187654320987654
0.5247641152263375	1.3417761316872427
0.5239608148148148	1.2029459259259259
0.51569129218107	1.1223706995884775
0.5245592510288066	1.2583590946502057
0.5173351111111111	1.262163950617284
0.5230188203017833	1.3223681755829904
0.5190141234567901	1.285991111111111
0.5194985349794239	1.0937254320987655
0.5215612857796068	1.3122921079103795
0.5202263868312758	1.3001664197530864
0.5233696543209877	1.1602000823045266
0.5252638427069044	1.2821037402834934
0.5209100795610425	1.0916731961591222
0.5242033177869228	1.3229267123914037
0.5253321307727481	1.309909419295839
0.5227276481227455	1.3014057440430828
0.5182908559670782	1.2663368724279835
0.5162992595640908	1.0665957232129248
0.5170656794187878	1.0854609642838997
0.5222377283950618	1.1000198628257887
0.5162989743433419	1.0988665061220342
0.5235112723670172	1.3113699832342631
0.5154109038256364	1.2786004877305288
0.5164437976934411	1.256684189402022
0.5209210674185846	1.2903984097952548
0.5240699304983997	1.2324261819844535
0.5231777695473251	1.1358346319158665
0.5201060109739369	1.283258353909465
0.5188006061067927	1.0950879997967788
0.5162255030567834	1.2308285508645362
0.516857740215753	1.2433470632864232
0.5228004609053498	1.115774558756287
0.5173460931091128	1.1006110728378127
0.5182860807126285	1.0953270775118968
0.52204712631882	1.3022439489237752
0.5214449327507663	1.2985748375078325
0.5239583428000475	1.310690952937391
0.5151272428999645	1.1268142122643905
0.5214220702128741	1.0986912035766905
0.5167570083489983	1.0973201886568782
0.5195091367169639	1.2802877640603567
0.5160995611780047	1.1141377425527952
0.5251409971041	1.2988829964944368
0.5190539625057156	1.2735134522176497
0.5230713635116598	1.1516412010364274
0.5247874887974394	1.3124906538637402
0.5154496650503066	1.1310800940838213
0.5235978600823046	1.1839334247828075
0.516434968935404	1.10687911474651
0.517745655999443	1.0947747499722453
0.5231138079561043	1.1277128151196463
0.5233000167883171	1.3040320433312447
0.5170081802834181	1.2562360338400689
0.520242357364223	1.0950113498958491
0.515361186186237	1.14574317517843
0.524435357625776	1.3132616716437007
0.5250326859049265	1.2883816982506053
0.5207823132652543	1.0985630564446476
0.5205726457236081	1.2914828963516176
0.5228888922420363	1.136909723450016
0.5248261554979763	1.2710193351284527
0.5249277387028852	1.2790938111286108
0.5153213341048207	1.1905915476224078
0.5218527229927687	1.102223963149249
0.5221767207008868	1.2965654035349172
0.5233779972565158	1.171127084285932
0.5249999871293333	1.2276305915426171
0.5242758836333666	1.2156681934212827
0.5214833351397428	1.2929170796005578
0.5244444272835554	1.2357296776123783
0.5177831014581111	1.2620080180866737
0.5186666938982879	1.2733077437382512
0.5159743974702742	1.216995482885212
0.517003157580992	1.1018547856864638
0.5240345158013778	1.211680727380838
0.5164085026296428	1.2406668849787652
0.5228654805669868	1.1240085850734136
0.5224123334857491	1.1080876153702857
0.5244223475117652	1.2470736771908828
0.517434693484319	1.2565157144443126
0.5211501841521449	1.0982483171603246
0.5152599688724723	1.1446042072319516
0.5240060780970983	1.220124059867417
0.5157114331349419	1.1284274408008916
0.5217815013745647	1.2979509270831568
0.5230186224660875	1.1446106633473894
0.5242271046456709	1.240844113269394
0.5166994495230891	1.103944132989363
0.5251000485698318	1.3044760818980845
0.5245258805837965	1.3074217167412123
0.5198288636330279	1.0962551678549453
0.5163759322834833	1.1121644690693167
0.5154522415183261	1.1379764427046604
0.5236739286694102	1.1918445389422343
0.5242363222395964	1.3094400910856834
0.5170371841816245	1.2498143528757975
0.5228949576792156	1.1310536399713231
0.5144155616151111	1.1898512215710924
0.514974071777639	1.1646696978387738
0.5150243511501376	1.1762277304331727
0.515160241831815	1.1562758565946676
0.5152372331863481	1.1814653378436575
0.5151414261722126	1.169085790381417
0.5236996797386728	1.3044287418546932
0.5159295123823717	1.120544841854505
0.5211728759279017	1.2920385512596881
0.5179770680646268	1.0972203101629971
0.5204163798728363	1.2862083699225313
0.5192822394960118	1.2804724076614338
0.5166074833280333	1.2395006209783086
0.5220964208482222	1.1035707501679397
0.524617346576572	1.264962950430998
0.5191796297199501	1.0957754487516018
0.5231254092363969	1.156536982844756
0.5230469265173996	1.3011740234695228
0.5244278037348769	1.254538434545572
0.5224288092086735	1.300370943704632
0.5194946605361649	1.0974223560094158
0.5172295019378131	1.2542039032617607
0.5197586379108876	1.2800180307879896
0.5206874945930028	1.2868484331844927
0.5163967376083768	1.2353277835043464
0.5161124968566595	1.1186195354517245
0.516162326533582	1.2241370384922001
0.5185508840454538	1.2690799546139646
0.5240404340044855	1.3075756278788342
0.5233047096479195	1.1668583041203069
0.5247134624046278	1.3081827335029768
0.5204477093938932	1.097736609256719
0.51523382138087	1.1749373184949785
0.5249048517333063	1.3072008552219343
0.524234715894249	1.2261133087042797
0.5214961359360681	1.2910311602981328
0.5155280769777099	1.1985578702642647
0.517613849955122	1.2605650666395705
0.515135658493689	1.1650035741577416
0.525060358705231	1.2847877981061553
0.5242015145467177	1.2352675863255647
0.5219368890431864	1.2958501084786458
0.5232473211400701	1.1632790973598197
0.5199768448576606	1.280299572219682
0.521705760522805	1.294634000500526
0.5222829576792156	1.1055253009082853
0.5240941124237547	1.3048463720560737
0.5240748769190573	1.2243931412169582
0.5234372397500381	1.1771345137089535
0.5152493792398798	1.1512927919500062
0.5154659594424857	1.19358970158633
0.523461418242379	1.3056037926623958
0.5227899101085539	1.1322867028701211
0.5213419843962099	1.290823135269699
0.5201750516099938	1.0977621805368172
0.5168696594629821	1.1044773380801758
0.5245560549031365	1.3054750651070495
0.5192198867720029	1.2763747358973057
0.5227697721553286	1.119541381037594
0.5194977870243357	1.2773113620891123
0.5240961610528244	1.2284938485893035
0.5166224825467194	1.1066137246300363
0.5162126433482356	1.1163432083265994
0.5235782999542753	1.1881440766143372
0.5228142036952362	1.127866868796348
0.5216727874891098	1.1018453124994119
0.523942282385411	1.206984535123128
0.5246996249442554	1.2695258186703697
0.5189658171152688	1.0965751795882432
0.5185620044060499	1.0960717406364122
0.5178636054689044	1.2605752434983375
0.523888916905657	1.3048667364489852
0.5151269994849291	1.1601664063822397
0.5248375568852736	1.2762429753694828
0.5243591563721195	1.3070764855009513
0.5158632652226404	1.1253194891095188
0.5239691476181426	1.2160776166811869
0.5188434452855538	1.2723023124297899
0.5237814708123761	1.1974778726142694
0.5155960006168646	1.1311869323310364
0.5153166493197852	1.185135293163823
0.515509603411326	1.1343699329656258
0.5209976833891251	1.2875731199888605
0.5208426390486746	1.2874751288916988
0.5180527783592158	1.2635131239027475
0.5209869677599834	1.099482763530351
0.523293445511355	1.172239287371505
0.5243275180827363	1.249550030793286
0.51968974090821	1.0979020818115275
0.5200118536369356	1.0966354293452456
0.5231467766092568	1.1608649952864005
0.5225901680299413	1.11254147602462
0.5242152336521056	1.3062180372725718
0.522386793740457	1.297502212307878
0.5187723826748616	1.0972500782045629
0.5228661197126722	1.3001830662753615
0.5215248240413015	1.101404680732825
0.522667181865908	1.116125937328885
0.5165416202942844	1.108570829251315
0.5193678282782096	1.2776407058544599
0.5169959233862204	1.246451101938287
0.5243042721267899	1.2450166832567804
0.519305970924336	1.0960045984032094
0.5225932515590213	1.29984635692182
0.5215973700878169	1.2923429059435212
0.5202911023358086	1.2840127480985137
0.5170012102219353	1.104191759340276
0.5247730283804892	1.2732858269831981
0.5171707727217132	1.2512927392128195
0.5245397210791038	1.2613353536893088
0.5196428468898712	1.278937923080831
0.5220030843085122	1.2945188861228245
0.5212583754483878	1.0995219101775486
0.5250655407070378	1.3019806751622265
0.5229267223040752	1.1414217853471347
0.5249575483039928	1.2825865216730445
0.5163381492139204	1.114926674790398
0.5175492393293789	1.0983719122620281
0.5235780211842849	1.3038139619795894
0.5151802024311957	1.1785620662938354
0.5212224959794886	1.2900013643351216
0.5167673793892454	1.1058131324079248
0.5230036759979001	1.1479605282994725
0.5165201426917047	1.2364387730507975
0.5152449512308335	1.1562759444437816
0.522453220432748	1.1106519890887856
0.5152287820804897	1.171676866150922
0.5239541461033931	1.2129314247238483
0.5227681940309461	1.1222912724962257
0.5162249695546846	1.2265175570278628
0.5156275220624121	1.2029498603050393
0.5227830045442485	1.125066435082477
0.5172970095567558	1.25236331951695
0.5151847118366112	1.1621417382643384
0.5238413667293265	1.2007621638526196
0.518637560071579	1.269994315342625
0.5250606339907283	1.2934945267803324
0.521107728977127	1.2889180259081754
0.5158161660016335	1.2111431481840393
0.5239451910258159	1.2099003975378286
0.5249868255834399	1.3047532947380591
0.5235002369557487	1.1813482820482424
0.5238580486385479	1.20371185700207
0.5203361747701062	1.0974611268607428
0.5175412244032246	1.2575537660366745
0.5208619705927428	1.1001092340092524
0.5205581191289343	1.2856468875378453
0.5249558806573908	1.2856276530832627
0.5176761975941443	1.09727819485066
0.5153632203221985	1.1878083534893502
0.5155363118539505	1.1368638008228316
0.5232548775085099	1.1694484457540912
0.5204459263181509	1.2842212499641958
0.5219625621123616	1.103803954673342
0.5198463007006736	1.0983078865700364
0.517864267243584	1.0970502795434756
0.5164949873261659	1.110984982232677
0.5166140196255599	1.1099361345943166
0.5241729350168622	1.2379195329916068
0.5232013387164611	1.302023715162416
0.5177067629031257	1.260032105313666
0.5173600300362947	1.2545819038314208
0.5206076963275321	1.0987889667526594
0.5239916188677414	1.2243148483263104
0.5184035529883914	1.09642002913532
0.5250487335834012	1.2998335337123588
0.5221479708841935	1.1052542389967404
0.5153881469944921	1.1412837608511202
0.5229374388953807	1.1449951177019964
0.5218569451572862	1.295611676793222
0.5207646245580936	1.2858880531025811
0.5211271539982801	1.1005038146473456
0.5214289744533155	1.1007818815969745
0.523210551000017	1.1670693220508015
0.5218449449168497	1.104153961541461
0.5244592607024354	1.256899729990584
0.5234129042320784	1.1788181511400135
0.5159383401707647	1.122767162789937
0.518704644474175	1.2711292668047818
0.5248151106568605	1.306673139542963
0.5171002675548737	1.2490996605804192
0.5233836996392827	1.1748682100176688
0.5230654118444005	1.1545292823097955
0.5171697573758057	1.1017896209279217
0.5176261372181635	1.258547354630333
0.5239296899904641	1.2193871571151726
0.5153163662061316	1.1469924670820029
0.5243963925337206	1.2511622255412
0.5160214173821045	1.1205338449040056
0.520152616358584	1.0986791240838065
0.5240983901131981	1.2343530840418715
0.5191534348987464	1.0974239192773823
0.5182679363203065	1.0969521126271151
0.5230042695840178	1.150508023480813
0.5174752393137679	1.2550407750862138
0.5166158099536083	1.237856452479621
0.5234085306675352	1.3040443957509948
0.5238932566500013	1.213465139209558
0.519404409840415	1.2759744805161815
0.5157911448022254	1.127884953365902
0.5246649132676822	1.3062975741790466
0.5177812068988793	1.0968376506111426
0.5228238007191768	1.1354881712049565
0.5217474940526183	1.2930953916051147
0.5181394343930168	1.0967384595955636
0.5217563599145217	1.1028966821403192
0.5192305220297267	1.2747272537497107
0.5237836929467404	1.303803491010616
0.5188945462470417	1.0968417565337902
0.5198546375496057	1.279455682907416
0.5228694047843505	1.1385331986972944
0.5154092621704063	1.1913836890891953
0.5151779753873592	1.1586653092300616
0.5235219372724348	1.184500694188066
0.5250770858100899	1.2964301534883458
0.5201904614168871	1.2828072791509486
0.524841357347706	1.2779841887831596
0.5222611444231955	1.2962467236382533
0.5238784941521717	1.209087759903323
0.5167076303725434	1.1071482610640657
0.5184588302019102	1.2689249062329278
0.52251123798405	1.2992268129244966
0.5222681789925882	1.1077626768979685
0.5242286801796123	1.2428032405604135
0.5220655598223304	1.2956379370803488
0.5240516249125688	1.22660968162848
0.515747018815533	1.208406275000133
0.5236992848651121	1.1944815769953767
0.515710682107053	1.2059513513779598
0.5153150877247733	1.1833165416776281
0.5204930744899245	1.0994095111216484
0.5220411723619088	1.1046804569184259
0.524487025787725	1.2586476135425042
0.5249062317164646	1.3055299932879905
0.5246413939408765	1.2678997464378297
0.523184854578401	1.1630820029692854
0.5243377432724783	1.2479186557647446
0.5233555448524665	1.3028517829253992
0.5199350190611731	1.097176789161711
0.5230248481995179	1.1526976081509204
0.5155903875116992	1.200025486802119
0.5196004666519896	1.2775857531880304
0.515677888137212	1.130308071928586
0.5156497116473465	1.1321833456977544
0.521342459669158	1.1008511840853104
0.5244483250605572	1.3065381079962448
0.5190621245792915	1.096778007687043
0.5200517298868362	1.2810829353348423
0.522693443004962	1.11816943921652
0.524378120296947	1.3055200853078268
0.5235011987995245	1.30397170196711
0.5152052755729587	1.1696208333313887
0.5239712799610606	1.2220160856255076
0.5242965521057303	1.3058873904831605
0.5240321580695474	1.3053317777991515
0.5235595002455588	1.1862230838418564
0.5151663179439433	1.1666197512960819
0.5241300301727047	1.2357558565824327
0.5155775025645121	1.1332033758016862
0.5176415347615133	1.257217034290409
0.5177753972534633	1.2603330949082046
0.5202397883204365	1.0983356635616657
0.5215454762847094	1.1028211366621863
0.5192417829059732	1.0967643205046906
0.5214162059936691	1.1022363894002518
0.5153990973767765	1.1435722206980472
0.5227728926080573	1.30021155436996
0.5204015382328424	1.0992655734126648
0.5152310155897224	1.17716417179783
0.5174446803010617	1.1000611143640884
0.516091148930066	1.1202646424321145
0.5193752124502584	1.097100834368778
0.5239218955215196	1.2172976121972217
0.5152279023001277	1.1536969993390231
0.5219214373126507	1.2940684220949914
0.5228156544451783	1.1309681090594566
0.5186837638254336	1.0964305152448972
0.5152321528582151	1.1793401782473896
0.5193037244548313	1.276384596521533
0.5226819365568403	1.3000993179187794
0.5176552879757788	1.0985653437147977
0.5170868424817769	1.1030679208546454
0.5222294140201759	1.1066948069842533
0.523877282521333	1.2056744480626063
0.5153750157969772	1.1894565730568687
0.5189618748170853	1.2725130323529172
0.5230646679763135	1.1567790645559275
0.5207068932355614	1.0992186936273265
0.5200220976396063	1.098242333067573
0.5249704341084656	1.2874088522310445
0.5249141026313712	1.2807365050188142
0.5227401759819058	1.1235605196521241
0.5168671763743089	1.1060032524146652
0.517931188607188	1.2623520042244332
0.5151807464987428	1.1643050672570556
0.5209462144439294	1.2882379313253616
0.5231137725843509	1.1585975086353266
0.5233282743822927	1.1746070879363844
0.5167465165792148	1.2412611330538588
0.5247512651855901	1.306696932324351
0.5164910291462618	1.2354181570749605
0.5223961073534034	1.1093446365719701
0.5216624690638548	1.2928650286470007
0.523884097692541	1.2074664156963573
0.5177949940063908	1.0982271171413447
0.5247450408232952	1.270782475277966
0.5250270667020144	1.2906051626998487
0.5239193706732893	1.211289250790399
0.5151861320556247	1.1606206031199517
0.5218189614213374	1.2939136877387332
0.5202385495061517	1.2821765116864534
0.5187859230707956	1.2711724401893467
0.5156606704239796	1.2044138569852973
0.5155799808201678	1.134936852772389
0.5242323094331905	1.3050168364978239
0.5201106706005629	1.2818306748963915
0.5206398398569313	1.2857287613432855
0.5232061127086545	1.1651501118907523
0.524059009959672	1.2307393342736708
0.5172378047747237	1.2511720067435566
0.516442441391467	1.1122338687031084
0.5210475092069382	1.1005411650545927
0.5250026475792198	1.3031056389981481
0.5171875510737896	1.249845512652791
0.5227189493195544	1.1197320648799243
0.5211609508569899	1.2886872655730914
0.5155187866437854	1.1964624468612965
0.5212679023658968	1.1006664346861634
0.5195920583768506	1.0965680557801372
0.5231330768796536	1.162241967970104
0.5166848930599228	1.1087007739375394
0.5153053411697418	1.1488974683941258
0.5191393614857216	1.2745082164279133
0.5203626482715373	1.2836018395087514
0.5197597281986704	1.0976344932168005
0.5185388272942167	1.0970774554116058
0.5151844541941099	1.1679351283797752
0.5234595840742434	1.1810477802804074
0.5247798814878839	1.2747870204826983
0.5239026615700648	1.2147914700559888
0.5176854124724777	1.2587008970529177
0.5152946212102205	1.1818596339898122
0.5232528094494817	1.302306945726714
0.5220147496610485	1.1056547578450866
0.5184771534835372	1.2678681899046387
0.5169334931309789	1.1049044884028836
0.5229540523030779	1.1468617888386898
0.5165588054508186	1.1110469217347976
0.524261068579788	1.245436805858453
0.5173576447599342	1.2533237723788533
0.5211961338089375	1.1005506448735085
0.5249326588217486	1.2840307101802249
0.5160792759138612	1.2205910718965098
0.5239610009185355	1.3045906159035612
0.5250588770196147	1.2980856890485728
0.5243929179342999	1.253106570619105
0.5212948284684333	1.289892176772555
0.5154409890803254	1.1396799962173227
0.5205248427893497	1.284583999002851
0.5175305311624084	1.2560583527163427
0.5183507358491719	1.0965361253016228
0.5214127257119847	1.2913667625338214
0.5157293524404161	1.1295478143055913
0.5228814200355469	1.1412273910010473
0.522605019864858	1.1141432224335972
0.5214735481522972	1.1024395320851499
0.5217106398557048	1.103632885347992
0.5229122711345192	1.1430539574310434
0.5174170546789383	1.2542162575686078
0.5219153498417685	1.1045250223058802
0.5152669762547011	1.1805341795130662
0.5223344268733501	1.1083815325083646
0.5227777226116247	1.126760894560587
0.5161777147635324	1.1178119448978916
0.5220845591237484	1.1055337872763875
0.5152345215406269	1.1584336945824263
0.5183895423031176	1.26746396039782
0.5250165042031579	1.3018124836408949
0.518615031543404	1.09676746682729
0.5225487295047165	1.2981507780297599
0.5245661004250707	1.2634115153328402
0.5202981402142484	1.0984774039506895
0.5240528355137666	1.2281098132747439
0.5236169646903419	1.1903148587331425
0.5170320399339902	1.2478376685126222
0.5226328284871686	1.2992360192861148
0.5249187328130753	1.2824003274920754
0.5233953352978036	1.1774318989690296
0.5243017932074006	1.2466891994438631
0.5159633651534729	1.1219163873500764
0.516373630031214	1.1140027342391279
0.5250328264297762	1.2945421165221853
0.5175859629783236	1.2567837724510744
0.5229596927648914	1.1485367590604636
0.5202935226675376	1.2829202600828373
0.5166848458983025	1.2400390623757125
0.5181815685980821	1.2647864786746474
0.5249462257875732	1.3038619439758643

==> PlotData/XZ_Lambda19_05185_allowed.dat <==
1.2	1.19
1.2	1.18
1.18	1.2
1.19	1.2
1.1839	1.21489
1.17706	1.21377
1.16828	1.21311
1.15128	1.22696
1.19281	1.21355
1.1921	1.18716
1.1182	1.23454
1.13538	1.24495
1.13554	1.22408
1.16615	1.22373
1.15629	1.21893
1.12641	1.25178
1.12342	1.25406
1.17403	1.22287
1.14566	1.24057
1.16512	1.23488
1.1036	1.26273
1.17033	1.20598
1.1537	1.24175
1.18613	1.19288
1.13202	1.23209
1.15681	1.20995
1.20078	1.2077
1.13419	1.25092
1.17268	1.22962
1.17291	1.20043
1.20318	1.19318
1.20773	1.19773
1.20602	1.20499
1.27591	1.14258
1.09809	1.25139
1.09797	1.26493
1.22788	1.17343
1.31202	1.1319
1.294	1.12364
1.08722	1.27211
1.25374	1.16539
1.27425	1.1572
1.32099	1.11235
1.29367	1.14604
1.22546	1.16463
1.25883	1.15435
1.23928	1.1827
1.24257	1.15683
1.22988	1.19177
1.26564	1.14289
1.25103	1.17699
1.21035	1.1822
1.26702	1.16557
1.27958	1.12926
1.30449	1.12048
1.25115	1.14754
1.07931	1.26371
1.21627	1.16845
1.11524	1.24301
1.14219	1.21822
1.22011	1.1916
1.0868	1.25957
1.11405	1.26246
1.25628	1.14063
1.20813	1.17454
1.27255	1.1346
1.3154	1.11981
1.07503	1.27185
1.23102	1.15804
1.28457	1.14821
1.30155	1.11269
1.28553	1.12279
1.30231	1.13344
1.18544	1.21954
1.12462	1.2299
1.25606	1.17266
1.10582	1.24495
1.31461	1.11269
1.17988	1.19062
1.14961	1.21464
1.32417	1.10817
1.23611	1.15432
1.21183	1.20208
1.09244	1.25219
1.33047	1.09816
1.16199	1.20575
1.26679	1.13649
1.29609	1.116
1.31328	1.10651
1.32721	1.10945
1.16772	1.19996
1.09821	1.24581
1.09267	1.26519
1.10964	1.23892
1.17936	1.22403
1.24596	1.14963
1.30786	1.11043
1.32297	1.11614
1.31605	1.12611
1.0731	1.26725
1.2314	1.18458
1.27486	1.12691
1.14107	1.24526
1.14717	1.24419
1.12794	1.22569
1.29896	1.14141
1.25134	1.14203
1.26097	1.16741
1.28098	1.15381
1.19693	1.20257
1.21735	1.19817
1.3197	1.12085
1.22096	1.1639
1.0736	1.27456
1.22265	1.19648
1.17744	1.19491
1.31841	1.10521
1.23894	1.15068
1.2924	1.11876
1.20197	1.17583
1.08242	1.26994
1.10823	1.26465
1.32595	1.10198
1.22588	1.16042
1.32822	1.10988
1.27766	1.15851
1.15533	1.20601
1.25997	1.13726
1.33181	1.10054
1.33617	1.10966
1.30809	1.13454
1.14487	1.21431
1.32862	1.11649
1.34505	1.10016
1.10283	1.26705
1.28995	1.14902
1.33786	1.09809
1.3515	1.09614
1.34727	1.0958
1.35194	1.09085
1.24547	1.18123
1.35669	1.0904
1.33252	1.11203
1.32436	1.11964
1.13353	1.25323
1.21208	1.1694
1.33879	1.10504
1.15226	1.21045
1.27176	1.1303
1.19717	1.21234
1.12057	1.25835
1.13724	1.24871
1.13794	1.2196
1.34147	1.097
1.20384	1.19718
1.18936	1.19495
1.19461	1.18299
1.19754	1.19421
1.19421	1.19754
1.19038	1.21745
1.28622	1.15108
1.23258	1.18829
1.1316	1.22312
1.34884	1.09996
1.17511	1.22739
1.23571	1.18527
1.1842	1.19003
1.08277	1.26004
1.28234	1.12405
1.15539	1.23571
1.12698	1.25611
1.15676	1.23862
1.11415	1.23509
1.10116	1.24377
1.26907	1.13349
1.35575	1.09387
1.09431	1.24973
1.16192	1.2018
1.19469	1.18971
1.09105	1.26945
1.28834	1.1194
1.26298	1.13524
1.30189	1.13789
1.20345	1.20922
1.17102	1.19817
1.27969	1.12514
1.20884	1.17087
1.2175	1.16497
1.34815	1.09259
1.24756	1.14452
1.16057	1.23633
1.24314	1.14731
1.15872	1.20436
1.317	1.12833
1.12047	1.23136
1.13493	1.2211
1.19014	1.18518
1.30493	1.1356
1.23303	1.15468
1.32779	1.11936
1.0719	1.26936
1.09459	1.26864
1.08548	1.25678
1.19988	1.20406
1.13824	1.25094
1.33524	1.09565
1.10652	1.24144
1.14362	1.24717
1.20016	1.21099
1.22558	1.19282
1.27143	1.16173
1.0889	1.25523
1.32252	1.10227
1.07939	1.27193
1.14929	1.21183
1.30953	1.10762
1.31882	1.12452
1.34321	1.10297
1.22267	1.16098
1.34342	1.09518
1.07313	1.27546
1.0703	1.27149
1.19995	1.19661
1.2422	1.18329
1.12467	1.22747
1.35827	1.09025
1.31635	1.10354
1.20633	1.17263
1.20484	1.19929
1.18777	1.22011
1.14016	1.24808
1.17363	1.19573
1.1777	1.22704
1.13007	1.2536
1.32279	1.12151
1.33143	1.11502
1.28377	1.15363
1.3399	1.09444
1.26461	1.16741
1.08481	1.27241
1.19704	1.18041
1.28526	1.12077
1.15265	1.20775
1.18331	1.18778
1.16899	1.19727
1.2111	1.20463
1.23801	1.18658
1.31957	1.10281
1.25866	1.17119
1.2152	1.16621
1.1037	1.24305
1.11713	1.23199
1.32768	1.09915
1.22003	1.1985
1.19653	1.19952
1.26538	1.13445
1.25687	1.13846
1.09709	1.24808
1.18324	1.22214
1.10061	1.26729
1.34145	1.10513
1.35955	1.08955
1.29804	1.11376
1.12218	1.22937
1.34531	1.09403
1.34004	1.10746
1.18872	1.19283
1.0772	1.27315
1.1925	1.19548
1.14016	1.21758
1.18905	1.18409
1.12275	1.25698
1.3049	1.11064
1.14247	1.21582
1.27447	1.16048
1.09681	1.26774
1.1863	1.1905
1.19539	1.19262
1.16907	1.22888
1.16982	1.2316
1.22834	1.15831
1.26956	1.13105
1.35446	1.09573
1.21542	1.20043
1.25317	1.14052
1.16486	1.20003
1.14672	1.21217
1.23972	1.18507
1.10595	1.26473
1.26258	1.1687
1.32078	1.12422
1.20143	1.20513
1.08265	1.27212
1.29389	1.1164
1.20024	1.17717
1.19484	1.21403
1.23113	1.15562
1.29049	1.11795
1.33816	1.09537
1.2606	1.16996
1.20126	1.19793
1.16752	1.23235
1.2033	1.20646
1.07618	1.2648
1.28178	1.15573
1.19258	1.21573
1.1926	1.1893
1.2693	1.16453
1.13261	1.22127
1.23491	1.18736
1.17815	1.19198
1.19509	1.18016
1.33228	1.09636
1.07177	1.27406
1.25042	1.14409
1.32561	1.10025
1.13592	1.2519
1.20242	1.19946
1.22608	1.15865
1.14945	1.24458
1.19215	1.18332
1.20451	1.17467
1.32941	1.09691
1.12906	1.22387
1.19914	1.20242
1.17547	1.19435
1.18148	1.22396
1.3432	1.1054
1.31885	1.12649
1.24178	1.14964
1.34403	1.09263
1.22741	1.19322
1.225	1.19479
1.17152	1.19631
1.18151	1.18956
1.0907	1.25267
1.19128	1.19413
1.08941	1.27153
1.30234	1.11114
1.21369	1.20222
1.14447	1.24781
1.10613	1.23981
1.08348	1.25789
1.33017	1.11693
1.20805	1.20555
1.19891	1.17848
1.35543	1.09138
1.08031	1.26168
1.30756	1.10895
1.30005	1.11218
1.14019	1.24976
1.27718	1.12537
1.06976	1.2722
1.18815	1.19092
1.30256	1.13947
1.19027	1.18697
1.25461	1.13954
1.205	1.2028
1.26694	1.13318
1.34635	1.1021
1.19401	1.19143
1.31416	1.12961
1.33503	1.11126
1.24616	1.14654
1.2886	1.1506
1.14198	1.2485
1.2138	1.16827
1.15951	1.23779
1.09524	1.26979
1.32263	1.12326
1.076	1.27446
1.34944	1.09121
1.29683	1.14384
1.35076	1.09831
1.20411	1.20153
1.21818	1.20002
1.07837	1.27428
1.1938	1.18165
1.20439	1.20736
1.19615	1.19504
1.30373	1.13744
1.29234	1.11695
1.25375	1.17521
1.11163	1.2366
1.33288	1.11361
1.1847	1.18814
1.34624	1.09258
1.16125	1.20335
1.19819	1.20028
1.20553	1.20832
1.1153	1.23296
1.19195	1.21748
1.27963	1.15656
1.1864	1.18894
1.21033	1.16935
1.11736	1.26079
1.35263	1.09689
1.23161	1.19053
1.17698	1.1931
1.28169	1.12272
1.10951	1.23742
1.19807	1.19585
1.32585	1.12028
1.12466	1.2572
1.32514	1.09905
1.12277	1.22789
1.14614	1.24579
1.13129	1.25421
1.31415	1.10484
1.19077	1.18856
1.0781	1.26282
1.09296	1.26972
1.23722	1.15201
1.276	1.15866
1.24858	1.1793
1.13761	1.21811
1.33839	1.10902
1.3179	1.10243
1.1291	1.25517
1.09123	1.27068
1.30705	1.13565
1.23009	1.15671
1.34161	1.09412
1.14911	1.24281
1.20209	1.20932
1.32197	1.101
1.11872	1.23099
1.15065	1.21041
1.1219	1.25904
1.19054	1.19286
1.17108	1.22993
1.1196	1.25979
1.19582	1.19793
1.21858	1.16398
1.32378	1.10071
1.29558	1.14542
1.33719	1.11057
1.10478	1.24164
1.16665	1.2342
1.10494	1.2662
1.26151	1.13548
1.08964	1.25239
1.31201	1.10565
1.19484	1.19558
1.31004	1.13378
1.28368	1.12283
1.189	1.18625
1.21225	1.20362
1.09308	1.25019
1.08092	1.27268
1.10785	1.23876
1.1363	1.21969
1.17408	1.22922
1.09546	1.24829
1.18757	1.18555
1.14334	1.21441
1.25536	1.17431
1.33408	1.11236
1.19858	1.21237
1.15588	1.24019
1.11268	1.23475
1.18453	1.22151
1.09908	1.26799
1.18968	1.21892
1.273	1.12831
1.16175	1.23712
1.14819	1.21122
1.17442	1.19363
1.35998	1.08931
1.28738	1.15166
1.19712	1.21382
1.14099	1.21611
1.08663	1.2557
1.22919	1.19296
1.30098	1.14085
1.34045	1.10826
1.11992	1.22987
1.15177	1.20905
1.33671	1.09486
1.28032	1.12343
1.26798	1.13245
1.08121	1.26033
1.3279	1.09779
1.11129	1.26382
1.20289	1.20518
1.24422	1.18258
1.15168	1.24262
1.15929	1.2388
1.16306	1.23594
1.12601	1.22619
1.23415	1.15397
1.30602	1.10996
1.32418	1.12099
1.15444	1.208
1.08226	1.25907
1.17908	1.2256
1.34128	1.10665
1.20808	1.17222
1.20125	1.20388
1.18665	1.22059
1.34455	1.10403
1.20066	1.20263
1.07949	1.2734
1.19282	1.19086
1.2028	1.20095
1.23386	1.18852
1.35013	1.09975
1.29646	1.1147
1.3563	1.09277
1.19748	1.17905
1.30502	1.13687
1.08866	1.25385
1.32371	1.12276
1.22436	1.19596
1.22133	1.16229
1.16642	1.19941
1.23607	1.1529
1.1678	1.19849
1.18917	1.19147
1.21662	1.19989
1.23276	1.18957
1.07057	1.27011
1.18771	1.18948
1.11407	1.23381
1.24091	1.18359
1.07098	1.27413
1.27167	1.16286
1.29988	1.14217
1.23646	1.18749
1.3478	1.10149
1.33809	1.09417
1.24891	1.14376
1.25017	1.14294
1.32011	1.12512
1.32076	1.10207
1.19227	1.19322
1.32648	1.0985
1.19882	1.19697
1.26178	1.16998
1.29207	1.14773
1.21997	1.16329
1.20948	1.20561
1.24179	1.14851
1.1992	1.20099
1.12296	1.25818
1.2854	1.15254
1.35374	1.0907
1.20004	1.19781
1.18793	1.18701
1.19399	1.21532
1.35755	1.09124
1.24039	1.14964
1.0921	1.25098
1.25727	1.17253
1.13028	1.22294
1.19016	1.18336
1.20132	1.19922
1.30431	1.10982
1.24475	1.14643
1.26859	1.16547
1.1859	1.18789
1.32863	1.11813
1.19524	1.19394
1.17675	1.2277
1.18309	1.18876
1.247	1.18072
1.27297	1.16155
1.09792	1.26846
1.19621	1.17961
1.28266	1.15419
1.22751	1.15741
1.3153	1.12984
1.15745	1.2064
1.1495	1.21063
1.24623	1.1455
1.13511	1.21995
1.28904	1.11831
1.14808	1.24492
1.14557	1.21279
1.19134	1.18951
1.25824	1.13751
1.15774	1.2392
1.09409	1.24889
1.10266	1.24284
1.13888	1.21734
1.13492	1.25299
1.10661	1.26584
1.1735	1.19449
1.19694	1.19864
1.15033	1.24338
1.097	1.26928
1.18363	1.22306
1.21579	1.20132
1.22424	1.16031
1.26436	1.13369
1.26565	1.13343
1.26586	1.16696
1.18034	1.22457
1.21894	1.19882
1.22658	1.19371
1.17508	1.22862
1.27181	1.12925
1.0799	1.26075
1.20247	1.20411
1.08766	1.25496
1.2583	1.17241
1.15993	1.2034
1.22885	1.15716
1.23479	1.18898
1.12626	1.25696
1.33506	1.11275
1.14617	1.2466
1.19342	1.21652
1.18987	1.18804
1.12831	1.25607
1.34238	1.09316
1.19433	1.19254
1.25245	1.17648
1.27066	1.13016
1.25018	1.17825
1.07948	1.26223
1.14144	1.24951
1.27854	1.1248
1.22171	1.19763
1.0721	1.27522
1.18597	1.2214
1.1958	1.19675
1.28661	1.11981
1.3549	1.09018
1.06958	1.27244
1.07022	1.27513
1.09718	1.24694
1.20143	1.21045
1.31049	1.10642
1.06804	1.27292
1.06752	1.27308
1.19256	1.18226
1.06855	1.27204
1.068	1.27554
1.06749	1.27532
1.19384	1.19508
1.11932	1.26053
1.19332	1.18117
1.15767	1.20522
1.198	1.19739
1.17005	1.19722
1.34679	1.10274
1.30527	1.13776
1.22538	1.15954
1.19024	1.19178
1.19591	1.21439
1.20524	1.17328
1.16043	1.23751
1.30616	1.1367
1.07541	1.26472
1.17245	1.195
1.33232	1.11535
1.30833	1.1079
1.11562	1.26198
1.17593	1.19329
1.19134	1.18283
1.20438	1.20643
1.20544	1.20737
1.31324	1.13106
1.13341	1.22078
1.29788	1.14311
1.18548	1.18698
1.06927	1.27125
1.204	1.20545
1.15654	1.20577
1.35928	1.09046
1.14001	1.21668
1.30356	1.13858
1.15366	1.20734
1.0821	1.27286
1.16249	1.20267
1.26395	1.1683
1.20026	1.20151
1.29465	1.14624
1.26849	1.13139
1.20045	1.19901
1.23908	1.18619
1.10501	1.24063
1.2947	1.11582
1.19279	1.19409
1.13105	1.22196
1.18975	1.19052
1.26742	1.13158
1.19286	1.19258
1.09119	1.25141
1.16857	1.23241
1.08325	1.27309
1.19699	1.19587
1.35864	1.09128
1.33621	1.11131
1.07104	1.26916
1.21254	1.16857
1.34228	1.10648
1.33123	1.0969
1.10973	1.26454
1.19786	1.19912
1.31989	1.12607
1.33118	1.11611
1.30333	1.1106
1.19179	1.19052
1.07681	1.26369
1.20286	1.17508
1.20073	1.17628
1.18249	1.22342
1.23307	1.19033
1.28968	1.15
1.15455	1.20677
1.2987	1.14265
1.29136	1.11786
1.23539	1.18829
1.18734	1.1877
1.27552	1.1598
1.21437	1.16681
1.09248	1.27049
1.20413	1.20253
1.20256	1.21022
1.13054	1.25453
1.09433	1.27014
1.27871	1.1579
1.31342	1.10527
1.14698	1.24533
1.26053	1.13607
1.20212	1.20052
1.29864	1.11286
1.28475	1.1535
1.21466	1.20171
1.20525	1.20418
1.23758	1.15124
1.12698	1.2255
1.35718	1.09236
1.26005	1.17074
1.33388	1.11326
1.15092	1.24379
1.20418	1.20865
1.23585	1.15209
1.32199	1.12404
1.25617	1.17357
1.28437	1.12141
1.16076	1.20248
1.30678	1.10893
1.14948	1.20975
1.33975	1.10892
1.25623	1.13927
1.12095	1.22928
1.18865	1.18494
1.11293	1.2633
1.1708	1.23094
1.34101	1.09376
1.31946	1.10181
1.07407	1.27526
1.09962	1.24457
1.27959	1.12415
1.26555	1.13257
1.16363	1.20106
1.31138	1.1329
1.22611	1.19452
1.13421	1.21993
1.33337	1.09584
1.26768	1.16602
1.32178	1.10058
1.34735	1.09218
1.23504	1.15307
1.29117	1.14864
1.12111	1.25921
1.25151	1.17756
1.20143	1.20296
1.28285	1.1224
1.18836	1.18987
1.19722	1.19759
1.34484	1.09292
1.23078	1.19156
1.26677	1.16652
1.34841	1.09172
1.10387	1.24213
1.20674	1.20556
1.27652	1.15951
1.19047	1.18986
1.12484	1.22675
1.2044	1.17387
1.32514	1.12103
1.07218	1.26824
1.17873	1.1911
1.1283	1.22444
1.26203	1.13489
1.20314	1.20166
1.23971	1.14935
1.35755	1.08985
1.19486	1.21489
1.12234	1.25927
1.19903	1.19973
1.30938	1.13441
1.18121	1.22474
1.17182	1.23058
1.08438	1.25703
1.30712	1.13638
1.29535	1.11539
1.32298	1.10044
1.21293	1.20254
1.35209	1.09768
1.13665	1.21873
1.19939	1.17747
1.20361	1.17447
1.2866	1.15188
1.06735	1.27314
1.1991	1.19775
1.06925	1.27563
1.0744	1.26599
1.10837	1.23791
1.30163	1.11165
1.06588	1.27459
1.06633	1.27551
1.06529	1.27524
1.06692	1.27606
1.09626	1.24776
1.19159	1.19268
1.3355	1.11204
1.32468	1.1219
1.20135	1.20012
1.10064	1.2681
1.28099	1.15635
1.20723	1.17204
1.1566	1.23967
1.33818	1.10985
1.18866	1.18775
1.23187	1.1549
1.19806	1.21283
1.19735	1.17826
1.34413	1.10495
1.13128	1.25487
1.34109	1.10784
1.1976	1.19666
1.13692	1.25177
1.20525	1.20658
1.06663	1.27448
1.18514	1.22193
1.07038	1.27582
1.15093	1.20948
1.25913	1.137
1.07679	1.27414
1.08185	1.27354
1.08134	1.25955
1.10164	1.26747
1.18059	1.18976
1.3599	1.09037
1.15888	1.2037
1.14264	1.21479
1.20728	1.20605
1.36012	1.08923
1.30446	1.13801
1.36038	1.08909
1.12748	1.25658
1.36074	1.08907
1.24063	1.18448
1.36121	1.08962
1.14365	1.24795
1.12152	1.22859
1.2012	1.1756
1.21313	1.16793
1.19953	1.21194
1.24386	1.14652
1.15504	1.24108
1.26895	1.13053
1.13237	1.25402
1.27052	1.16394
1.1176	1.2313
1.31827	1.1274
1.34864	1.10086
1.32122	1.10115
1.30521	1.10953
1.12395	1.25797
1.14489	1.2134
1.27753	1.12688
1.26508	1.16804
1.14875	1.2105
1.26628	1.13245
1.12493	1.2578
1.27607	1.1266
1.23037	1.15583
1.34557	1.10328
1.23754	1.18724
1.11033	1.23682
1.19979	1.19857
1.20807	1.17145
1.1945	1.19348
1.18436	1.22248
1.32379	1.09969
1.19895	1.21287
1.27162	1.1287
1.26335	1.16891
1.11907	1.23017
1.16287	1.20162
1.35627	1.08957
1.16432	1.23558
1.27503	1.16077
1.33292	1.11454
1.07124	1.27549
1.35886	1.08947
1.15285	1.24241
1.18736	1.18639
1.2173	1.20032
1.23356	1.18933
1.345	1.10439
1.35831	1.09192
1.20228	1.20334
1.23327	1.15356
1.08038	1.27336
1.18661	1.18739
1.16778	1.23331
1.09351	1.27031
1.29313	1.14697
1.31558	1.12827
1.27399	1.1612
1.35694	1.09331
1.13958	1.25042
1.3158	1.12906
1.23416	1.15332
1.15813	1.2043
1.21104	1.16905
1.18411	1.18758
1.21763	1.16432
1.0696	1.27053
1.28256	1.15501
1.09586	1.26874
1.19038	1.21827
1.22845	1.19338
1.14723	1.21146
1.33433	1.09544
1.22699	1.15827
1.25955	1.17131
1.10756	1.26549
1.09025	1.2708
1.10181	1.24299
1.25716	1.13785
1.08055	1.26012
1.30755	1.10825
1.09057	1.25188
1.19475	1.19457
1.07492	1.27474
1.2165	1.20075
1.26287	1.16959
1.12997	1.25516
1.30603	1.10923
1.23159	1.1912
1.26347	1.13429
1.17746	1.19218
1.15125	1.20863
1.27204	1.16234
1.12318	1.25866
1.11198	1.23547
1.23236	1.19079
1.17594	1.22787
1.20307	1.20438
1.22938	1.15655
1.17098	1.19589
1.19673	1.17897
1.3213	1.12457
1.12774	1.22492
1.27953	1.15727
1.23897	1.14996
1.18212	1.18893
1.28374	1.12196
1.19754	1.19822
1.35597	1.0944
1.25989	1.13652

==> PlotData/XZ_Lambda19_05185_not_allowed.dat <==
1.01	1.4
1.4	1.01
1.4	1.4
1.01	1.01
1.20954	1.20954
1.2	1.2
1.18922	1.18922
1.1908	1.1908
1.22	1.22
1.1912	1.1912
1.18853	1.18853
1.18942	1.18942
1.20832	1.20832
1.20144	1.20144
1.19417	1.19417
1.19184	1.19184
1.18858	1.18858
1.20159	1.20159
1.20091	1.20091
1.19161	1.19161
1.20028	1.20028
1.20646	1.20646
1.20062	1.20062
1.19066	1.19066
1.18622	1.18622
1.20766	1.20766
1.20704	1.20704
1.19394	1.19394
1.18528	1.18528
1.19845	1.19845
1.1989	1.1989
1.19102	1.19102
1.19196	1.19196
1.18819	1.18819
1.19358	1.19358
1.18036	1.18036
1.20245	1.20245
1.20499	1.20499
1.20363	1.20363
1.20482	1.20482
1.18659	1.18659
1.20641	1.20641
1.20151	1.20151
1.20444	1.20444
1.20572	1.20572
1.20156	1.20156
1.20556	1.20556
1.20193	1.20193
1.20413	1.20413
1.20416	1.20416
1.20474	1.20474
1.20363	1.20363
1.20295	1.20295
1.20583	1.20583
1.20327	1.20327
1.20505	1.20505
1.20115	1.20115
1.20404	1.20404
1.2045	1.2045
1.20308	1.20308
1.20385	1.20385
1.20502	1.20502
1.20614	1.20614
1.20545	1.20545
1.20251	1.20251
1.20186	1.20186
1.20394	1.20394
1.20237	1.20237
1.20135	1.20135
1.20508	1.20508
1.20593	1.20593
1.20237	1.20237
1.20252	1.21293
1.16477	1.2386
1.14216	1.25026
1.2201	1.20084
1.23467	1.04788
1.29567	1.26186
1.32072	1.12661
1.03574	1.22737
1.31855	1.05674
1.28241	1.07609
1.34651	1.0597
1.25557	1.21962
1.2135	1.13096
1.07979	1.30746
1.11721	1.2106
1.28545	1.19116
1.30732	1.08173
1.32494	1.08459
1.25385	1.11664
1.26402	1.19592
1.08368	1.22979
1.06758	1.26898
1.15146	1.2003
1.27675	1.10546
1.23664	1.13481
1.24982	1.20244
1.21299	1.15853
1.26884	1.12156
1.30744	1.10591
1.08312	1.25005
1.10636	1.22498
1.11512	1.27059
1.28446	1.1648
1.25204	1.13145
1.0782	1.28285
1.27216	1.18422
1.09605	1.23538
1.09405	1.28339
1.13474	1.21166
1.29705	1.15637
1.1984	1.22085
1.33081	1.08555
1.22503	1.15266
1.29273	1.11167
1.31779	1.10095
1.23474	1.1481
1.28302	1.11546
1.25496	1.19178
1.10411	1.24044
1.16824	1.1937
1.12365	1.22307
1.26217	1.13197
1.28413	1.15601
1.24661	1.13793
1.27455	1.17153
1.10238	1.27297
1.19778	1.17296
1.2634	1.17559
1.24802	1.19231
1.15884	1.20132
1.23327	1.19835
1.3232	1.09962
1.24019	1.19112
1.30091	1.14477
1.10956	1.23332
1.27715	1.12209
1.09242	1.24561
1.09455	1.27616
1.11607	1.22753
1.24417	1.14453
1.25646	1.18145
1.1428	1.21006
1.22116	1.15861
1.08649	1.27945
1.27775	1.16451
1.17862	1.22969
1.2063	1.16868
1.15036	1.20677
1.24611	1.184
1.12424	1.25852
1.29161	1.15281
1.10703	1.26876
1.26785	1.12938
1.07667	1.26091
1.13131	1.21961
1.35899	1.05595
1.18749	1.22336
1.3262	1.09412
1.33673	1.09357
1.17616	1.18822
1.07991	1.27805
1.19172	1.1818
1.09325	1.27107
1.30993	1.13829
1.25683	1.13468
1.30438	1.13883
1.21185	1.16522
1.11781	1.26386
1.23645	1.18853
1.0822	1.25684
1.26832	1.1709
1.26216	1.17127
1.22775	1.19699
1.27301	1.16243
1.13608	1.2165
1.28709	1.11664
1.17244	1.19412
1.19791	1.21578
1.09945	1.24055
1.1929	1.21925
1.08072	1.274
1.23196	1.15169
1.29721	1.14906
1.08745	1.25394
1.35498	1.20115
1.33998	1.13487
1.21527	1.16255
1.2819	1.12011
1.09787	1.26965
1.32789	1.12587
1.33468	1.12347
1.1965	1.17825
1.30057	1.11009
1.3304	1.12194
1.25864	1.17657
1.11461	1.2318
1.28208	1.15977
1.34276	1.08448
1.36668	1.10377
1.34151	1.09274
1.34526	1.09112
1.35906	1.08529
1.33316	1.11654
1.35908	1.09506
1.35908	1.09832
1.21382	1.20415
1.12145	1.22684
1.08942	1.2759
1.15354	1.24354
1.35125	1.08687
1.34584	1.1123
1.34999	1.10359
1.34235	1.10737
1.24186	1.18594
1.35352	1.09935
1.25	1.13714
1.27052	1.12595
1.17202	1.23264
1.11247	1.2659
1.16493	1.19832
1.2332	1.19288
1.32432	1.12404
1.13027	1.25803
1.33839	1.11283
1.33113	1.09528
1.22934	1.15413
1.3458	1.10371
1.14035	1.21493
1.08481	1.27519
1.24737	1.1415
1.1612	1.23841
1.23928	1.14777
1.29646	1.11258
1.31422	1.13227
1.11857	1.22964
1.18182	1.22569
1.14601	1.21038
1.20202	1.17249
1.29074	1.11569
1.25538	1.17834
1.07724	1.27848
1.35567	1.08752
1.32662	1.0973
1.22402	1.15723
1.31283	1.10446
1.12763	1.22279
1.25437	1.13748
1.26583	1.16925
1.30529	1.10881
1.15521	1.20254
1.18044	1.18804
1.26945	1.1663
1.2512	1.18081
1.17535	1.19242
1.10777	1.23756
1.09077	1.25058
1.29417	1.1493
1.28732	1.1533
1.07719	1.27568
1.07245	1.26571
1.27614	1.16181
1.35612	1.09718
1.10103	1.26989
1.13532	1.25384
1.09669	1.24399
1.21913	1.16168
1.14763	1.246
1.22676	1.19508
1.29785	1.14407
1.26636	1.13161
1.18492	1.22286
1.22813	1.15647
1.19454	1.21619
1.21709	1.20105
1.19875	1.17568
1.25416	1.17599
1.25895	1.1735
1.11112	1.23578
1.07614	1.26345
1.11747	1.26156
1.0735	1.28397
1.07141	1.27614
1.21008	1.16777
1.33469	1.1138
1.28024	1.15736
1.2235	1.1981
1.36134	1.0931
1.1673	1.23537
1.08996	1.27303
1.30142	1.14167
1.27417	1.12498
1.25966	1.13464
1.0836	1.25456
1.29319	1.11445
1.33897	1.10995
1.24923	1.17968
1.13026	1.25579
1.2366	1.15104
1.20517	1.21056
1.2519	1.13889
1.34822	1.09019
1.12087	1.26024
1.14267	1.2131
1.09498	1.24705
1.08054	1.25927
1.33045	1.11928
1.31001	1.13491
1.27958	1.12245
1.3275	1.12178
1.10603	1.26682
1.28512	1.11762
1.10924	1.26644
1.24002	1.18788
1.15717	1.24019
1.14855	1.20966
1.23028	1.19388
1.27238	1.12772
1.35079	1.10097
1.30641	1.13758
1.17713	1.19042
1.29624	1.14639
1.23408	1.1899
1.19673	1.19673
1.35295	1.08841
1.28963	1.15171
1.11158	1.26434
1.13411	1.21907
1.16349	1.2366
1.277	1.12407
1.17444	1.23065
1.15363	1.20511
1.12542	1.22541
1.18704	1.18208
1.25629	1.17507
1.20488	1.17127
1.27863	1.16003
1.07065	1.26802
1.11277	1.2334
1.2002	1.21323
1.35809	1.08745
1.29191	1.15038
1.25254	1.17871
1.34821	1.10242
1.0925	1.24864
1.16837	1.23329
1.18939	1.22091
1.07884	1.2613
1.11477	1.26407
1.3577	1.09306
1.0991	1.24277
1.23489	1.15235
1.16989	1.19503
1.08715	1.2744
1.20344	1.17365
1.10157	1.24158
1.35047	1.0893
1.32539	1.12182
1.16739	1.19643
1.33642	1.1121
1.10363	1.26857
1.13018	1.22184
1.21305	1.16695
1.2926	1.14812
1.12716	1.25755
1.28317	1.12164
1.32019	1.10112
1.30993	1.10599
1.1619	1.20048
1.15039	1.20896
1.35193	1.09882
1.24876	1.14268
1.21149	1.20611
1.30814	1.1368
1.17606	1.22924
1.25021	1.14081
1.21411	1.16466
1.24694	1.18164
1.07585	1.27654
1.2173	1.16307
1.17938	1.22747
1.15642	1.20431
1.35386	1.08989
1.24045	1.14859
1.34495	1.10714
1.11594	1.23044
1.25789	1.1368
1.23238	1.19152
1.13604	1.21839
1.22542	1.19663
1.26464	1.13267
1.2084	1.16911
1.27066	1.12913
1.24339	1.18441
1.22419	1.15954
1.35698	1.09537
1.20204	1.21105
1.19089	1.2192
1.28409	1.1195
1.06951	1.2695
1.29525	1.11434
1.2616	1.13395
1.24637	1.14351
1.2422	1.14653
1.13886	1.21634
1.3591	1.09214
1.18712	1.18382
1.32891	1.09544
1.20091	1.17467
1.31731	1.12907
1.28624	1.11926
1.19842	1.21378
1.18927	1.18266
1.20667	1.17027
1.31441	1.13083
1.22098	1.16042
1.24496	1.14545
1.15983	1.20249
1.28266	1.15717
1.08273	1.27377
1.16668	1.19824
1.12073	1.22861
1.09588	1.27187
1.26744	1.16704
1.20929	1.20666
1.08551	1.25509
1.33437	1.09484
1.29924	1.14342
1.13857	1.25168
1.26353	1.16974
1.28507	1.15432
1.07966	1.27544
1.18673	1.22211
1.18019	1.22573
1.23081	1.15381
1.22121	1.19915
1.09983	1.26895
1.25993	1.17199
1.23329	1.15291
1.35409	1.09781
1.28944	1.11676
1.14513	1.21188
1.24499	1.18321
1.31566	1.10298
1.32485	1.0976
1.16573	1.23628
1.3554	1.08927
1.27609	1.16027
1.21562	1.16406
1.34465	1.10542
1.17151	1.23129
1.12885	1.25692
1.09663	1.24562
1.31209	1.13303
1.127	1.22463
1.17915	1.18969
1.22608	1.15745
1.19576	1.21533
1.09949	1.24412
1.29903	1.11162
1.30273	1.11001
1.15223	1.24329
1.12385	1.22657
1.10895	1.2361
1.32955	1.1202
1.27876	1.12389
1.15221	1.20654
1.15799	1.20333
1.32256	1.12464
1.30676	1.10789
1.25257	1.17723
1.27059	1.16442
1.33126	1.11758
1.25093	1.17846
1.33938	1.09358
1.23827	1.14983
1.19805	1.17747
1.18301	1.18703
1.08674	1.25213
1.2571	1.17374
1.21173	1.16804
1.08559	1.274
1.22036	1.162
1.17746	1.22866
1.21487	1.20248
1.18274	1.22417
1.28829	1.1176
1.10968	1.26514
1.07391	1.26592
1.26793	1.13068
1.36	1.09159
1.32947	1.11852
1.08419	1.25641
1.11543	1.2627
1.20634	1.20907
1.2862	1.1529
1.10783	1.26597
1.13229	1.25461
1.23816	1.18766
1.24126	1.18477
1.35904	1.08735
1.08811	1.27318
1.19313	1.21764
1.22267	1.15971
1.24053	1.1863
1.10313	1.24169
1.2905	1.15037
1.34176	1.11017
1.26307	1.13395
1.26596	1.1679
1.28106	1.12176
1.09633	1.27044
1.14422	1.2131
1.27541	1.12576
1.10149	1.26808
1.28323	1.15512
1.20488	1.17252
1.11112	1.23462
1.18433	1.18682
1.34928	1.10112
1.25363	1.13864
1.35673	1.08904
1.13268	1.21998
1.15387	1.20629
1.29149	1.14917
1.2738	1.12654
1.11347	1.26362
1.20728	1.17126
1.25917	1.13623
1.30791	1.10714
1.08905	1.2517
1.34657	1.0913
1.17007	1.23251
1.25176	1.14007
1.09148	1.27159
1.27454	1.16157
1.35179	1.08952
1.23085	1.19239
1.26936	1.12985
1.06895	1.27023
1.29209	1.1157
1.34039	1.10946
1.20355	1.21028
1.31896	1.12739
1.33357	1.11465
1.25638	1.13758
1.16389	1.19961
1.27884	1.15863
1.09479	1.27091
1.1366	1.25247
1.07515	1.27519
1.3435	1.10664
1.22918	1.15577
1.26466	1.1688
1.08815	1.25256
1.13137	1.22091
1.34152	1.1086
1.17013	1.19621
1.09813	1.24464
1.16257	1.23804
1.13752	1.21698
1.19997	1.17584
1.09623	1.24692
1.10061	1.24271
1.33195	1.11638
1.18175	1.18846
1.22246	1.19791
1.14031	1.25057
1.33818	1.11112
1.30074	1.14287
1.29784	1.11265
1.22476	1.15848
1.07697	1.26239
1.17128	1.19515
1.14287	1.24886
1.17649	1.19198
1.21944	1.19979
1.21611	1.16508
1.35061	1.09045
1.22874	1.19397
1.30875	1.13542
1.15553	1.2413
1.32828	1.12045
1.20471	1.20937
1.35585	1.09609
1.07206	1.26699
1.14212	1.21415
1.30099	1.11113
1.08438	1.27339
1.16876	1.19625
1.2008	1.21176
1.23238	1.1538
1.2437	1.14583
1.25512	1.1382
1.21252	1.20463
1.3577	1.08891
1.29411	1.11507
1.12896	1.22283
1.19444	1.18007
1.17288	1.23052
1.21412	1.16594
1.2609	1.17107
1.33259	1.0955
1.27746	1.1596
1.15683	1.20489
1.31561	1.13039
1.32113	1.12545
1.08588	1.27284
1.18796	1.22104
1.29119	1.11686
1.35681	1.0941
1.17814	1.1907
1.34765	1.09136
1.20211	1.17472
1.15159	1.20786
1.19693	1.21498
1.23952	1.18692
1.08167	1.25839
1.15021	1.2447
1.18666	1.18488
1.15513	1.20514
1.28763	1.11875
1.35877	1.0886
1.18037	1.1891
1.33094	1.09619
1.11774	1.23036
1.14758	1.21042
1.1038	1.26727
1.07346	1.27605
1.11589	1.23141
1.19902	1.17678
1.28811	1.15222
1.3436	1.09216
1.28417	1.12064
1.28156	1.15675
1.20797	1.17008
1.29469	1.14724
1.10601	1.23927
1.31863	1.1015
1.19191	1.21864
1.14475	1.24802
1.32781	1.09684
1.21834	1.16291
1.35288	1.09784
1.29365	1.14713
1.18895	1.21998
1.32721	1.12083
1.24756	1.14357
1.31712	1.10212
1.21681	1.16403
1.26011	1.13545
1.34938	1.09023
1.35373	1.09681
1.16478	1.23592
1.1279	1.22376
1.20919	1.16978
1.30279	1.13999
1.05124	1.3197
1.34518	1.09211
1.06302	1.28793
1.07171	1.27841
1.06694	1.27735
1.06952	1.2762
1.06802	1.27076
1.31355	1.13167
1.20616	1.17172
1.06815	1.27637
1.09179	1.25007
1.07841	1.27513
1.2235	1.19685
1.18791	1.18449
1.11933	1.26154
1.07154	1.26812
1.22988	1.15517
1.34752	1.10335
1.2529	1.13935
1.22573	1.1955
1.07718	1.27481
1.24327	1.18343
1.2458	1.18203
1.13371	1.2539
1.15426	1.2422
1.12165	1.22778
1.09028	1.27205
1.35535	1.09523
1.10986	1.23643
1.07467	1.26463
1.36044	1.09134
1.20833	1.20662
1.17872	1.2267
1.31421	1.10409
1.24971	1.14214
1.33594	1.09442
1.2852	1.11984
1.3244	1.09876
1.2096	1.16874
1.21326	1.20333
1.09386	1.24819
1.25209	1.14087
1.22166	1.16123
1.22764	1.19409
1.16356	1.20048
1.11694	1.23093
1.12269	1.2271
1.19986	1.21245
1.21846	1.20064
1.32894	1.11936
1.08825	1.27227
1.11382	1.233
1.16806	1.1974
1.23144	1.15441
1.30912	1.10691
1.35095	1.09984
1.24229	1.18416
1.18848	1.18352
1.14677	1.21099
1.16605	1.23551
1.16121	1.20159
1.17818	1.22772
1.10265	1.2679
1.29697	1.14477
1.17486	1.2297
1.35253	1.09008
1.08329	1.25705
1.21069	1.20545
1.28256	1.15601
1.32975	1.09618
1.12589	1.25768
1.32448	1.12288
1.23345	1.19104
1.16744	1.23429
1.17726	1.19146
1.24148	1.14788
1.1654	1.19925
1.14116	1.21506
1.21071	1.16838
1.08245	1.25771
1.29336	1.11572
1.24585	1.14482
1.25553	1.13873
1.25527	1.17513
1.07918	1.27437
1.08653	1.25491
1.21514	1.16532
1.10162	1.24238
1.32317	1.12398
1.15316	1.24286
1.27653	1.12507
1.10874	1.23703
1.26249	1.17033
1.32615	1.12098
1.32092	1.10038
1.32871	1.0964
1.32695	1.12016
1.09854	1.26902
1.21914	1.16263
1.09323	1.24924
1.26978	1.16508
1.16248	1.20111
1.11611	1.23212
1.10721	1.23853
1.31159	1.10537
1.28878	1.15151
1.23909	1.14898
1.30798	1.13596
1.25121	1.14124
1.19078	1.18243
1.08506	1.25609
1.3303	1.11768
1.29699	1.11368
1.28403	1.15436
1.25812	1.17322
1.1738	1.23013
1.1294	1.25596
1.07446	1.27595
1.27389	1.12725
1.26108	1.13496
1.08921	1.27228
1.2063	1.20814
1.2301	1.19308
1.2405	1.18538
1.11219	1.23426
1.32549	1.09838
1.22099	1.19842
1.13509	1.21914
1.28966	1.11767
1.10858	1.26526
1.06765	1.27096
1.05537	1.26281
1.07315	1.26629
1.06322	1.2711
1.06607	1.27173
1.06708	1.27192
1.06404	1.27787
1.06438	1.27452
1.13974	1.21598
1.06562	1.2766
1.06545	1.27361
1.24659	1.14429
1.06629	1.27283
1.06457	1.27588
1.2117	1.20512
1.19106	1.21843
1.33302	1.11551
1.11475	1.26308
1.14341	1.21354
1.1626	1.23725
1.08707	1.27271
1.08882	1.25293
1.1603	1.23824
1.07797	1.26217
1.13128	1.25584
1.06651	1.27352
1.22319	1.16033
1.25906	1.17263
1.24772	1.18068
1.29064	1.14952
1.09734	1.24612
1.28032	1.12255
1.35936	1.08732
1.35937	1.08841
1.17407	1.19339
1.17596	1.22852
1.25356	1.1398
1.09477	1.24784
1.35007	1.10061
1.36195	1.09276
1.36044	1.07927
1.36092	1.08704
1.36092	1.09106
1.10042	1.24353
1.36022	1.08818
1.18711	1.22125
1.36136	1.09115
1.22023	1.19914
1.07611	1.27511
1.18503	1.18636
1.33726	1.11126
1.11974	1.22937
1.14621	1.21168
1.0704	1.26889
1.11871	1.26121
1.27758	1.12475
1.10492	1.26677
1.08982	1.25156
1.30173	1.14084
1.27582	1.12601
1.15922	1.23913
1.2893	1.15077
1.24227	1.14724
1.11164	1.23505
1.26819	1.16645
1.18192	1.22487
1.13706	1.21783
1.11317	1.23399
1.2715	1.12746
1.29627	1.14553
1.34378	1.10582
1.35468	1.09621
1.25445	1.13879
1.1005	1.26898
1.33718	1.0942
1.34063	1.09336
1.09865	1.24501
1.11457	1.23259
1.31653	1.12908
1.22656	1.15784
1.35121	1.09899
1.09619	1.26983
1.15325	1.20673
1.23978	1.18585
1.35145	1.09027
1.06649	1.27667
1.09031	1.27142
1.36068	1.09035
1.31255	1.1322
1.27575	1.16095
1.15751	1.20398
1.34869	1.09104
1.13562	1.2531
1.23082	1.15507
1.13222	1.22072
1.33518	1.09497
1.1413	1.25011
1.15066	1.20812
1.08809	1.25345
1.327	1.09786
1.16594	1.23486
1.27176	1.16323
1.31986	1.12669
1.23856	1.18705
1.2926	1.11612
1.06734	1.27659
1.11984	1.26077
1.33807	1.09378
1.31116	1.13361
1.18107	1.22539
1.29519	1.14662
1.16184	1.23786
1.3154	1.10354
1.26161	1.17077
1.25166	1.17825
1.30002	1.11164
1.28236	1.12193
1.22564	1.15819
1.14216	1.24954

==> PlotData/XZ_Lambda19_0518936_allowed.dat <==
1.2	1.19
1.18	1.2
1.19	1.2
1.19281	1.21355
1.1921	1.18716
1.1839	1.21489
1.17706	1.21377
1.16828	1.21311
1.15128	1.22696
1.1182	1.23454
1.13554	1.22408
1.13538	1.24495
1.12641	1.25178
1.16615	1.22373
1.15629	1.21893
1.12342	1.25406
1.16512	1.23488
1.17403	1.22287
1.14566	1.24057
1.1537	1.24175
1.18613	1.19288
1.1036	1.26273
1.20078	1.2077
1.17033	1.20598
1.15681	1.20995
1.13202	1.23209
1.13419	1.25092
1.16477	1.2386
1.14216	1.25026
1.17268	1.22962
1.20252	1.21293
1.17291	1.20043
1.20318	1.19318
1.20773	1.19773
1.20602	1.20499
1.27591	1.14258
1.09809	1.25139
1.22788	1.17343
1.09797	1.26493
1.31202	1.1319
1.08722	1.27211
1.2201	1.20084
1.294	1.12364
1.25374	1.16539
1.32099	1.11235
1.29367	1.14604
1.27425	1.1572
1.22546	1.16463
1.22988	1.19177
1.25883	1.15435
1.23928	1.1827
1.24257	1.15683
1.25103	1.17699
1.32072	1.12661
1.26564	1.14289
1.26702	1.16557
1.21035	1.1822
1.30301	1.12212
1.287	1.15563
1.32771	1.10929
1.33702	1.10488
1.31683	1.10661
1.21806	1.17351
1.24997	1.15055
1.28455	1.12905
1.08364	1.27451
1.08956	1.2638
1.26028	1.17128
1.32579	1.11928
1.30901	1.1151
1.08022	1.27662
1.1161	1.26036
1.09038	1.25652
1.29742	1.13722
1.2781	1.13333
1.25586	1.14776
1.2322	1.15868
1.32367	1.10419
1.34012	1.10341
1.33347	1.11102
1.08454	1.26474
1.21342	1.20255
1.08053	1.26655
1.12611	1.25983
1.09464	1.27067
1.1043	1.26865
1.22763	1.19755
1.35423	1.09538
1.29984	1.116
1.35893	1.0927
1.25713	1.17706
1.23622	1.18945
1.32905	1.10191
1.30467	1.13703
1.20345	1.18407
1.27374	1.13674
1.20723	1.17833
1.34899	1.1009
1.23753	1.15487
1.28071	1.12611
1.33846	1.09625
1.12512	1.23129
1.34541	1.09528
1.11009	1.26378
1.24633	1.18483
1.13141	1.25461
1.21983	1.16767
1.19752	1.21601
1.33164	1.11639
1.14604	1.24687
1.26009	1.143
1.18081	1.19479
1.19693	1.20257
1.1626	1.2093
1.33744	1.11357
1.28266	1.15809
1.27156	1.16367
1.1309	1.22781
1.24083	1.18701
1.31103	1.13581
1.36049	1.09181
1.07909	1.27732
1.17316	1.23329
1.26388	1.13853
1.28691	1.1472
1.3076	1.11056
1.33132	1.09827
1.11599	1.2643
1.21325	1.17617
1.08719	1.25982
1.1049	1.25237
1.27901	1.16009
1.30028	1.14202
1.10419	1.24493
1.26886	1.13799
1.34947	1.09312
1.27159	1.13314
1.24993	1.14648
1.28965	1.12419
1.07592	1.26911
1.29577	1.11824
1.34528	1.10398
1.07514	1.27631
1.33922	1.10976
1.20458	1.2009
1.15484	1.21166
1.09923	1.27143
1.26516	1.16959
1.15945	1.23977
1.07439	1.26997
1.24483	1.15275
1.1961	1.19297
1.19277	1.1963
1.21525	1.20579
1.13038	1.25853
1.13905	1.2524
1.28598	1.12472
1.30396	1.11397
1.1752	1.22787
1.35312	1.09935
1.27754	1.12927
1.10116	1.2497
1.32921	1.12008
1.17778	1.19684
1.16701	1.20367
1.25002	1.18158
1.12117	1.2615
1.20966	1.20569
1.15148	1.24501
1.2769	1.16292
1.07244	1.27565
1.16873	1.23576
1.26953	1.16857
1.34287	1.10607
1.20356	1.1808
1.20179	1.20287
1.28836	1.15194
1.32639	1.10092
1.20259	1.19803
1.35296	1.09245
1.20619	1.17704
1.18908	1.19044
1.2334	1.19215
1.23054	1.19485
1.09482	1.27356
1.2745	1.13161
1.32443	1.1233
1.20492	1.21049
1.25678	1.14432
1.2633	1.17232
1.31391	1.1117
1.31907	1.10435
1.24674	1.15
1.08445	1.26123
1.13617	1.25353
1.20081	1.19596
1.24068	1.15419
1.17041	1.2022
1.10832	1.26689
1.29213	1.1495
1.19585	1.21704
1.09098	1.2726
1.14693	1.24957
1.17575	1.23075
1.15598	1.24361
1.25346	1.18029
1.11222	1.26544
1.2976	1.14498
1.29339	1.12059
1.20929	1.17616
1.27395	1.16494
1.25932	1.17567
1.16076	1.20703
1.22424	1.20009
1.14928	1.24723
1.26091	1.13997
1.20682	1.20834
1.0822	1.2623
1.12705	1.22878
1.19018	1.19381
1.09442	1.25284
1.31108	1.10997
1.19328	1.19079
1.21548	1.17336
1.19545	1.19851
1.31416	1.10865
1.21843	1.20413
1.29563	1.14781
1.317	1.12973
1.35568	1.09133
1.25224	1.14576
1.23638	1.19183
1.07235	1.27947
1.30318	1.14035
1.30124	1.14362
1.20107	1.21517
1.07154	1.27542
1.07256	1.27117
1.34263	1.09472
1.2432	1.18725
1.13283	1.22487
1.26665	1.13695
1.1641	1.20594
1.17577	1.19937
1.12177	1.23196
1.21244	1.20686
1.3212	1.10293
1.34176	1.10888
1.25664	1.14163
1.2715	1.16682
1.18364	1.19262
1.32316	1.12605
1.26922	1.13515
1.30856	1.13723
1.08849	1.2746
1.13235	1.2568
1.35746	1.09477
1.33334	1.11456
1.15217	1.24707
1.14132	1.22059
1.18667	1.22252
1.11627	1.24189
1.19737	1.18572
1.14697	1.21733
1.19325	1.22037
1.18025	1.22717
1.11605	1.23694
1.20027	1.18326
1.15127	1.21643
1.11382	1.23977
1.10987	1.24243
1.14395	1.2178
1.17811	1.22871
1.21828	1.16961
1.31486	1.13177
1.28291	1.12636
1.16283	1.24005
1.10196	1.24666
1.19746	1.20036
1.19916	1.19754
1.09161	1.25406
1.18225	1.22778
1.07807	1.26677
1.18551	1.22512
1.33609	1.09546
1.19786	1.1952
1.15222	1.2137
1.32726	1.12113
1.20325	1.17928
1.18899	1.2233
1.20689	1.21119
1.19863	1.18241
1.23882	1.18918
1.11948	1.26337
1.10601	1.24327
1.30486	1.11179
1.24737	1.14773
1.28892	1.12197
1.34749	1.10335
1.19957	1.20181
1.21129	1.17504
1.32315	1.10213
1.26763	1.17003
1.26516	1.13583
1.12904	1.22713
1.35595	1.09642
1.22249	1.16545
1.14959	1.21457
1.25447	1.14409
1.21336	1.17411
1.25464	1.17783
1.13823	1.22173
1.34379	1.10753
1.17599	1.23212
1.26066	1.17388
1.07961	1.26441
1.07701	1.27783
1.31361	1.13385
1.21715	1.17117
1.30496	1.1391
1.20405	1.20821
1.24248	1.15261
1.22842	1.16144
1.35748	1.09088
1.19565	1.21882
1.19503	1.18562
1.09788	1.24885
1.19968	1.21658
1.27529	1.12974
1.20128	1.18135
1.1346	1.25586
1.28082	1.16012
1.34152	1.09373
1.32948	1.0996
1.34744	1.09329
1.16714	1.23783
1.33129	1.11843
1.15405	1.24501
1.13096	1.22582
1.21055	1.20736
1.23268	1.19408
1.11291	1.26643
1.29055	1.15148
1.34527	1.10639
1.10831	1.26845
1.35922	1.09027
1.1592	1.20908
1.15832	1.24202
1.07143	1.27913
1.28745	1.12358
1.08642	1.27526
1.20287	1.20012
1.26213	1.13824
1.1445	1.25062
1.24383	1.15094
1.09715	1.27181
1.08819	1.25775
1.1606	1.24083
1.21327	1.17243
1.31355	1.10706
1.30998	1.10889
1.2972	1.11667
1.11094	1.24089
1.2895	1.1535
1.26604	1.17102
1.22201	1.20125
1.2789	1.16173
1.2407	1.18871
1.19201	1.18954
1.1686	1.20389
1.34909	1.10331
1.07546	1.27813
1.19454	1.19571
1.3393	1.09462
1.18046	1.22869
1.14267	1.25192
1.33524	1.1148
1.11037	1.26686
1.2585	1.14154
1.22007	1.2026
1.3019	1.1143
1.24044	1.1526
1.14884	1.24886
1.12348	1.26128
1.31961	1.12828
1.35087	1.09206
1.12715	1.25708
1.09692	1.25028
1.25255	1.1443
1.19215	1.19465
1.34563	1.09373
1.08619	1.2586
1.33319	1.11716
1.14783	1.21539
1.08207	1.27626
1.20058	1.19852
1.1972	1.18404
1.24894	1.18325
1.20503	1.21279
1.33902	1.11166
1.2691	1.13381
1.10421	1.27005
1.28539	1.12349
1.33619	1.09927
1.33513	1.09713
1.10193	1.27045
1.35439	1.09006
1.08276	1.26089
1.1274	1.25884
1.15059	1.24803
1.09315	1.27378
1.29404	1.14928
1.10081	1.24797
1.29091	1.12081
1.31623	1.13205
1.27839	1.12765
1.29736	1.14655
1.17758	1.23019
1.19432	1.19245
1.32616	1.12282
1.18702	1.19133
1.34625	1.10518
1.14223	1.21876
1.30685	1.13875
1.11462	1.23774
1.29435	1.1187
1.19165	1.222
1.07124	1.27535
1.10622	1.26911
1.17916	1.19517
1.07185	1.27155
1.0697	1.2762
1.29992	1.14472
1.10846	1.24166
1.35414	1.09768
1.31505	1.10618
1.06996	1.27887
1.1381	1.25353
1.28412	1.125
1.15761	1.24343
1.19835	1.21722
1.23452	1.15662
1.12553	1.26096
1.077	1.26624
1.29202	1.15166
1.34903	1.09173
1.31232	1.10876
1.07062	1.27266
1.06888	1.27605
1.12296	1.2311
1.06791	1.27742
1.11232	1.23962
1.06942	1.27326
1.06868	1.27905
1.30553	1.14034
1.17063	1.23517
1.21462	1.17206
1.09019	1.27408
1.31758	1.10493
1.2382	1.1907
1.25593	1.14271
1.13606	1.255
1.12542	1.22987
1.29861	1.11555
1.30017	1.11476
1.35123	1.10054
1.08482	1.27555
1.23896	1.15393
1.08533	1.26005
1.35682	1.08944
1.08891	1.27543
1.32492	1.10196
1.30242	1.14263
1.36093	1.09137
1.18534	1.22605
1.20467	1.17846
1.36144	1.08984
1.1398	1.22052
1.21084	1.20866
1.36242	1.09001
1.2677	1.13548
1.19712	1.19911
1.17916	1.2295
1.17649	1.19754
1.3457	1.09261
1.17106	1.20101
1.14558	1.21694
1.12187	1.26277
1.09945	1.2487
1.36237	1.08801
1.27282	1.16509
1.18521	1.19206
1.30358	1.11289
1.29224	1.11997
1.19002	1.19168
1.1363	1.22275
1.11076	1.23986
1.13985	1.25352
1.18659	1.22423
1.20151	1.18021
1.33748	1.09519
1.16252	1.20593
1.20578	1.20767
1.20825	1.20968
1.35888	1.09395
1.09174	1.2738
1.19555	1.19696
1.31032	1.1369
1.08337	1.27588
1.35322	1.09083
1.14104	1.2526
1.20738	1.20571
1.23483	1.19255
1.19057	1.18883
1.27306	1.1318
1.06759	1.27787
1.06852	1.27485
1.29284	1.15057
1.19997	1.18126
1.06675	1.27863
1.3441	1.09369
1.25104	1.18006
1.06589	1.27936
1.07386	1.27708
1.06561	1.2796
1.06783	1.27492
1.32798	1.09971
1.28253	1.12511
1.06692	1.27559
1.13357	1.25702
1.30846	1.13827
1.06518	1.27881
1.34972	1.10236
1.26211	1.17364
1.28868	1.12123
1.12778	1.26007
1.29879	1.14552
1.20136	1.19975
1.24354	1.18463
1.1979	1.19647
1.19735	1.21777
1.29686	1.14781
1.09538	1.25124
1.25461	1.17918
1.212	1.17398
1.06466	1.27972
1.31189	1.1343
1.20951	1.20713
1.36012	1.08941
1.11355	1.23858
1.24496	1.18527
1.17433	1.19867
1.18787	1.19024
1.20805	1.17674
1.065	1.27727
1.24392	1.18608
1.19901	1.20072
1.3034	1.14166
1.22655	1.16296
1.33382	1.116
1.19132	1.19356
1.3183	1.12957
1.07829	1.27821
1.24509	1.15005
1.09652	1.27289
1.11558	1.23615
1.08078	1.26292
1.19635	1.19586
1.19434	1.18513
1.19554	1.19433
1.15194	1.21276
1.26445	1.17139
1.07602	1.26755
1.34046	1.11062
1.36275	1.09007
1.33318	1.09736
1.28795	1.15416
1.1717	1.20008
1.20897	1.17527
1.21531	1.2045
1.20211	1.21448
1.33451	1.09633
1.15337	1.2123
1.15364	1.24616
1.07848	1.26528
1.17749	1.23114
1.28202	1.15951
1.20265	1.20179
1.11495	1.26545
1.08924	1.25656
1.3243	1.12461
1.196	1.18511
1.31468	1.1331
1.14113	1.21953
1.11695	1.26478
1.29339	1.11927
1.35892	1.089
1.19641	1.1981
1.30443	1.14089
1.15938	1.20803
1.28769	1.12246
1.20384	1.21335
1.09304	1.253
1.20818	1.20683
1.28383	1.15826
1.21563	1.17121
1.06787	1.27951
1.1339	1.2241
1.17556	1.19819
1.31717	1.13082
1.16512	1.20472
1.07341	1.27861
1.2336	1.1933
1.19303	1.19504
1.14688	1.21614
1.23064	1.19594
1.22397	1.16464
1.12405	1.23064
1.11128	1.26718
1.24576	1.14903
1.32932	1.09864
1.16916	1.2027
1.19317	1.18619
1.34732	1.10457
1.11314	1.26676
1.2119	1.2082
1.24162	1.15203
1.08546	1.27637
1.24205	1.18763
1.28651	1.12297
1.35112	1.09088
1.25219	1.18065
1.27053	1.13297
1.08089	1.27747
1.07495	1.26829
1.25625	1.17778
1.17237	1.23432
1.19319	1.19173
1.16958	1.20154
1.08735	1.27551
1.22926	1.19642
1.22622	1.19893
1.07322	1.27013
1.35265	1.10024
1.0659	1.27734
1.30897	1.11001
1.21376	1.20675
1.23021	1.15984
1.2594	1.1405
1.09075	1.2549
1.06705	1.28
1.10998	1.24126
1.0941	1.25185
1.15079	1.21376
1.21324	1.17187
1.24275	1.15148
1.13719	1.25471
1.33214	1.0973
1.20595	1.2114
1.10975	1.26785
1.25796	1.14075
1.34686	1.09246
1.19216	1.19051
1.08391	1.26001
1.20996	1.20844
1.36018	1.09266
1.19696	1.18338
1.26669	1.13521
1.10264	1.24567
1.34291	1.10862
1.16395	1.23974
1.30328	1.14285
1.1006	1.27131
1.17437	1.2325
1.26419	1.13707
1.19218	1.19313
1.19476	1.21981
1.21653	1.17053
1.22506	1.16376
1.2187	1.16845
1.34827	1.10395
1.18773	1.2242
1.32229	1.10307
1.15948	1.24184
1.25493	1.143
1.34797	1.09217
1.33249	1.11813
1.13176	1.25781
1.26107	1.13895
1.11325	1.23777
1.21009	1.17475
1.08338	1.2768
1.19846	1.19999
1.2904	1.15265
1.12051	1.26278
1.21699	1.2046
1.1226	1.26177
1.34322	1.09334
1.32048	1.1278
1.16163	1.24089
1.35711	1.09576
1.12891	1.25899
1.16903	1.23668
1.32827	1.12106
1.32725	1.12197
1.12989	1.22695
1.27184	1.1323
1.08713	1.25775
1.2849	1.15703
1.29169	1.11946
1.13486	1.22354
1.18708	1.18996
1.31674	1.10562
1.31135	1.10843
1.24981	1.18273
1.25555	1.17835
1.06422	1.27927
1.35807	1.08949
1.20098	1.20209
1.30635	1.1108
1.16601	1.20376
1.11699	1.2355
1.16807	1.20293
1.09849	1.27198
1.15572	1.21046
1.15759	1.20931
1.22125	1.20222
1.26907	1.13336
1.19108	1.18967
1.08847	1.25629
1.27068	1.16799
1.12041	1.23543
1.11948	1.23437
1.12067	1.2335
1.2122	1.17307
1.26041	1.17484
1.36278	1.08803
1.20189	1.20044
1.29607	1.11733
1.19098	1.18784
1.14386	1.25152
1.27388	1.13061
1.3253	1.12354
1.25132	1.18128
1.35003	1.09146
1.35599	1.09007
1.29518	1.14875
1.09006	1.27484
1.36101	1.08908
1.268	1.13454
1.27762	1.12817
1.09009	1.25561
1.36119	1.09237
1.25107	1.14578
1.24866	1.14836
1.20309	1.20679
1.20344	1.20192
1.20501	1.20345
1.20486	1.20672
1.20284	1.20443
1.28958	1.12113
1.20426	1.20611
1.20403	1.203
1.20385	1.20499
1.26016	1.1397
1.19468	1.19365
1.10694	1.24233
1.28282	1.15897
1.27547	1.16416
1.21614	1.20502
1.17854	1.23027
1.21111	1.17357
1.12395	1.26185
1.19099	1.19249
1.35977	1.09366
1.27242	1.16619
1.30247	1.11337
1.22095	1.16645
1.19983	1.19914
1.35034	1.10122
1.07084	1.27185
1.17335	1.19935
1.27648	1.12916
1.30137	1.1137
1.28	1.16052
1.08529	1.25925
1.15503	1.24469
1.32581	1.10043
1.13812	1.25431
1.11473	1.23681
1.21769	1.16897
1.33823	1.09456
1.36178	1.09108
1.3269	1.10008
1.20845	1.21022
1.27334	1.16588
1.33633	1.11451
1.33927	1.11218
1.33041	1.11947
1.29124	1.15204
1.20926	1.20796
1.0961	1.25034
1.32716	1.12268
1.30571	1.14075
1.22752	1.1618
1.16979	1.2358
1.16368	1.20511
1.34133	1.10999
1.19391	1.19498
1.23973	1.18932
1.26281	1.13796
1.2172	1.16979
1.19801	1.19918
1.25565	1.14218
1.31998	1.12879
1.34486	1.10716
1.2078	1.20878
1.18603	1.19136
1.19261	1.19387
1.10324	1.24495
1.27193	1.13163
1.24908	1.14721
1.13901	1.25391
1.23165	1.19476
1.20728	1.1765
1.24822	1.14763
1.08177	1.27713
1.15832	1.20879
1.29449	1.11769
1.29833	1.14631
1.30217	1.14339
1.18615	1.22541
1.22849	1.19735
1.08789	1.25698
1.09774	1.27237
1.1456	1.25041
1.20382	1.1785
1.21264	1.20756
1.21093	1.2091
1.25361	1.14385
1.16052	1.24148
1.26661	1.17014
1.29375	1.15013
1.20877	1.2105
1.07499	1.27894
1.21614	1.17005
1.18201	1.19353
1.32181	1.12674
1.07437	1.26891
1.30746	1.13923
1.31271	1.13445
1.11844	1.26419
1.31185	1.1351
1.26303	1.17315
1.34572	1.09223
1.20331	1.21406
1.26395	1.17269
1.2389	1.18998
1.19821	1.19723
1.24775	1.18421
1.19002	1.18853
1.06928	1.27945
1.1127	1.2388
1.30647	1.13968
1.36072	1.0884
1.06868	1.27389
1.31589	1.10604
1.24016	1.15329
1.35438	1.09849
1.29643	1.11659
1.2841	1.12403
1.33387	1.11686
1.35221	1.09057
1.28338	1.12467
1.21457	1.17105
1.15409	1.21128
1.0842	1.2761
1.10122	1.24699
1.34461	1.09297
1.32905	1.12088
1.11185	1.23888
1.14934	1.24833
1.20093	1.18052
1.1924	1.19136
1.19627	1.18437
1.18992	1.19093
1.35538	1.09714
1.20559	1.20685
1.26134	1.17417
1.24681	1.14865
1.35672	1.09647
1.1588	1.24276
1.20253	1.20342
1.09101	1.2743
1.33466	1.11569
1.10327	1.27047
1.35316	1.09015
1.0763	1.27833
1.11395	1.23734
1.20528	1.20442
1.1558	1.2444
1.15663	1.24428
1.08261	1.27691
1.21908	1.16769
1.32388	1.10175
1.09986	1.24808
1.10512	1.2699
1.07979	1.27736
1.20049	1.20161
1.07851	1.26454
1.17487	1.23285
1.18666	1.19065
1.19962	1.20094
1.10497	1.24392
1.23118	1.159
1.14177	1.25285
1.07775	1.26539
1.31228	1.10776
1.07116	1.27122
1.30013	1.14542
1.34596	1.10608
1.36232	1.09106
1.27459	1.16515
1.29453	1.14952
1.07063	1.27934
1.11925	1.23369
1.2521	1.14474
1.19689	1.19748
1.18512	1.19145
1.32007	1.10344
1.18678	1.2249
1.08608	1.27619
1.09208	1.25335
1.29268	1.11925
1.17016	1.20098
1.10919	1.24113
1.12611	1.2291
1.11392	1.26623
1.18308	1.22655
1.25835	1.17652
1.28782	1.1549
1.28865	1.15419
1.20517	1.17766
1.20832	1.17621
1.18395	1.22677
1.20655	1.20768
1.13821	1.25486
1.19704	1.19829
1.12452	1.23001

==> PlotData/XZ_Lambda19_0518936_noB_allowed.dat <==
1.18	1.2
1.2	1.19
1.19184	1.19184
1.18922	1.18922
1.1908	1.1908
1.1912	1.1912
1.18942	1.18942
1.18853	1.18853
1.19	1.2
1.20144	1.20144
1.19417	1.19417
1.20159	1.20159
1.20091	1.20091
1.18858	1.18858
1.19161	1.19161
1.20028	1.20028
1.20062	1.20062
1.20646	1.20646
1.19066	1.19066
1.20766	1.20766
1.20704	1.20704
1.19394	1.19394
1.19845	1.19845
1.1989	1.1989
1.19102	1.19102
1.19196	1.19196
1.19358	1.19358
1.20245	1.20245
1.20499	1.20499
1.20482	1.20482
1.20954	1.20954
1.20641	1.20641
1.20363	1.20363
1.20151	1.20151
1.20444	1.20444
1.20572	1.20572
1.20156	1.20156
1.20556	1.20556
1.20193	1.20193
1.20413	1.20413
1.20474	1.20474
1.20416	1.20416
1.20832	1.20832
1.20363	1.20363
1.20583	1.20583
1.20295	1.20295
1.20327	1.20327
1.2	1.2
1.20505	1.20505
1.20115	1.20115
1.2045	1.2045
1.20404	1.20404
1.20308	1.20308
1.20385	1.20385
1.20502	1.20502
1.20251	1.20251
1.20545	1.20545
1.20186	1.20186
1.20614	1.20614
1.20394	1.20394
1.20135	1.20135
1.20237	1.20237
1.20508	1.20508
1.20593	1.20593
1.20237	1.20237
1.20985	1.20318
1.20318	1.20985
1.20328	1.19106
1.19647	1.18647
1.18377	1.19266
1.20109	1.18702
1.1815	1.1941
1.23327	1.18475
1.21084	1.20788
1.19919	1.1845
1.2344	1.16527
1.21145	1.18392
1.22228	1.1913
1.20418	1.18365
1.22589	1.19375
1.21809	1.1999
1.20521	1.18252
1.22204	1.19962
1.21443	1.20369
1.22335	1.19953
1.21822	1.20294
1.20112	1.18272
1.19368	1.18702
1.17328	1.22773
1.21355	1.20652
1.2208	1.20259
1.1977	1.18281
1.20633	1.2096
1.24526	1.17827
1.18569	1.19038
1.2247	1.16936
1.2442	1.15174
1.19193	1.18637
1.21765	1.16942
1.26075	1.15587
1.24242	1.18777
1.26626	1.15724
1.25803	1.17298
1.27177	1.15465
1.2678	1.16862
1.26749	1.14719
1.27289	1.1663
1.18437	1.22598
1.16525	1.20846
1.15664	1.21775
1.23422	1.19201
1.14526	1.22958
1.16688	1.22796
1.15811	1.23489
1.26163	1.14183
1.15047	1.23816
1.25661	1.14831
1.14812	1.215
1.1162	1.23542
1.23561	1.15864
1.15357	1.24511
1.13364	1.25292
1.12883	1.25389
1.15768	1.20999
1.2736	1.15378
1.16936	1.20235
1.14405	1.24703
1.06429	1.27958
1.21262	1.1743
1.31757	1.11314
1.11832	1.25275
1.32883	1.10732
1.3154	1.12572
1.29242	1.13935
1.10354	1.25371
1.28931	1.12668
1.19241	1.21456
1.30342	1.12068
1.32424	1.12098
1.28598	1.15147
1.12857	1.22861
1.30205	1.13328
1.28278	1.14063
1.29821	1.14681
1.07384	1.27747
1.28827	1.12246
1.33259	1.10538
1.34326	1.10309
1.09306	1.2615
1.09714	1.26961
1.08573	1.268
1.13737	1.22312
1.28068	1.13279
1.1106	1.25846
1.09937	1.2485
1.10974	1.24861
1.33094	1.11746
1.12458	1.26161
1.33682	1.11275
1.31477	1.10778
1.29909	1.1176
1.08289	1.26152
1.27341	1.13963
1.11475	1.26512
1.3296	1.09968
1.07843	1.26987
1.30885	1.11449
1.30352	1.13997
1.34646	1.09766
1.10589	1.26567
1.09322	1.25414
1.2767	1.15992
1.33695	1.10053
1.27963	1.12877
1.32253	1.10701
1.31157	1.13081
1.26833	1.1375
1.09043	1.27199
1.06819	1.27488
1.25968	1.14004
1.25174	1.17829
1.0985	1.27231
1.14488	1.22033
1.28106	1.15497
1.13904	1.2529
1.08772	1.25848
1.19103	1.22029
1.1111	1.24113
1.0827	1.27659
1.22911	1.16451
1.27468	1.13449
1.16289	1.23433
1.29015	1.148
1.30797	1.13464
1.19949	1.21404
1.25459	1.14519
1.15845	1.24005
1.12947	1.25916
1.24653	1.18322
1.32072	1.12547
1.10586	1.24342
1.20465	1.17736
1.17029	1.23136
1.12247	1.23977
1.29753	1.1161
1.34129	1.10912
1.22519	1.16312
1.12035	1.23506
1.11803	1.26092
1.3045	1.11391
1.32444	1.10242
1.17749	1.19698
1.27917	1.12696
1.17303	1.23371
1.34167	1.09717
1.25637	1.17725
1.31304	1.13468
1.28721	1.15477
1.16796	1.2347
1.31919	1.10452
1.33386	1.09777
1.06976	1.27875
1.10477	1.26897
1.34898	1.10158
1.30973	1.11064
1.26599	1.1362
1.26444	1.17182
1.07443	1.27271
1.22866	1.19683
1.07901	1.26517
1.20826	1.17834
1.23997	1.15262
1.17858	1.22835
1.31839	1.12962
1.15241	1.21457
1.32499	1.12435
1.07505	1.26826
1.24942	1.14909
1.34752	1.09585
1.27475	1.13144
1.34992	1.09494
1.23461	1.15672
1.19607	1.21631
1.35339	1.09181
1.2227	1.16615
1.29774	1.14332
1.23099	1.16068
1.16156	1.20739
1.16546	1.20484
1.08719	1.27565
1.29552	1.14873
1.20474	1.21294
1.14855	1.24739
1.33685	1.09602
1.17261	1.19873
1.27099	1.13435
1.30726	1.13814
1.07755	1.27842
1.10506	1.24902
1.28045	1.15819
1.14476	1.25031
1.34407	1.10621
1.25369	1.14396
1.11019	1.26657
1.17481	1.23093
1.16167	1.23818
1.35204	1.09581
1.28395	1.15648
1.35455	1.09077
1.26183	1.1738
1.13985	1.22092
1.12377	1.23122
1.25006	1.18171
1.28939	1.15088
1.09189	1.25689
1.09314	1.27242
1.35658	1.09656
1.30253	1.11322
1.23819	1.18775
1.29257	1.14997
1.31043	1.13638
1.34529	1.09343
1.33516	1.11556
1.11793	1.26364
1.36125	1.09241
1.34664	1.10369
1.20329	1.17996
1.35813	1.09006
1.16018	1.24169
1.31574	1.13128
1.09581	1.25046
1.12121	1.26247
1.18837	1.22376
1.13172	1.25495
1.15681	1.24334
1.32834	1.11998
1.35002	1.09262
1.27462	1.12982
1.10211	1.24742
1.27553	1.16383
1.164	1.23675
1.30562	1.14092
1.35381	1.09768
1.19448	1.21898
1.17057	1.2356
1.22751	1.16218
1.23077	1.19361
1.35128	1.09935
1.07121	1.27279
1.3063	1.11268
1.12629	1.22852
1.30129	1.14237
1.1019	1.27003
1.15418	1.21184
1.11255	1.23828
1.33957	1.11193
1.20713	1.17591
1.26897	1.13387
1.2621	1.13915
1.20985	1.17546
1.25981	1.17496
1.14282	1.21937
1.25019	1.14676
1.10811	1.24131
1.14558	1.21739
1.23128	1.15876
1.32054	1.12827
1.1325	1.22551
1.32695	1.12171
1.08982	1.27444
1.10686	1.26786
1.13687	1.25397
1.3216	1.1025
1.0735	1.27058
1.24387	1.15053
1.06743	1.27848
1.36029	1.09
1.16672	1.2027
1.21952	1.16717
1.2719	1.13228
1.29124	1.11987
1.20168	1.21293
1.2371	1.19016
1.08541	1.25892
1.34036	1.09488
1.28507	1.12329
1.21442	1.1716
1.30009	1.14403
1.34285	1.09464
1.27728	1.162
1.28122	1.16005
1.09546	1.27194
1.16293	1.20532
1.14199	1.25237
1.24482	1.18621
1.15911	1.20788
1.33094	1.09804
1.29012	1.15319
1.15578	1.20972
1.15122	1.2125
1.24692	1.14895
1.25376	1.17877
1.13465	1.22357
1.21143	1.17304
1.20009	1.21568
1.22614	1.19891
1.23984	1.18875
1.19603	1.1844
1.16504	1.23822
1.3072	1.11099
1.35692	1.09402
1.08966	1.2568
1.35196	1.091
1.35822	1.09294
1.07583	1.27903
1.23626	1.15609
1.29944	1.11551
1.09369	1.27396
1.17952	1.19461
1.13129	1.25738
1.10329	1.24519
1.16647	1.2364
1.07801	1.26696
1.32698	1.10038
1.32291	1.12573
1.31331	1.13288
1.3488	1.10325
1.25339	1.14354
1.22891	1.16058
1.28267	1.15811
1.13354	1.25481
1.26204	1.13805
1.30319	1.14182
1.17716	1.23021
1.16184	1.24
1.31277	1.10751
1.34735	1.09239
1.18215	1.22746
1.29133	1.15134
1.31556	1.10582
1.34613	1.10543
1.27778	1.12827
1.19961	1.18184
1.12156	1.23279
1.3042	1.11226
1.19694	1.21826
1.25166	1.18026
1.06702	1.27644
1.19058	1.22198
1.1982	1.2167
1.2433	1.15023
1.07155	1.27891
1.24649	1.18497
1.21626	1.20411
1.10985	1.24025
1.23413	1.19356
1.25766	1.17567
1.20147	1.18089
1.14712	1.24924
1.08549	1.27662
1.0916	1.27418
1.11953	1.23373
1.12999	1.22683
1.23577	1.19192
1.12005	1.26367
1.09087	1.2551
1.23054	1.19517
1.1778	1.19536
1.2362	1.15506
1.25534	1.17882
1.15166	1.24648
1.08025	1.27795
1.10899	1.26779
1.11234	1.26644
1.34293	1.1083
1.2846	1.15759
1.14997	1.21424
1.29622	1.11751
1.30819	1.13696
1.13522	1.25512
1.25035	1.14585
1.06517	1.27851
1.0693	1.28
1.35771	1.0951
1.08105	1.26264
1.33679	1.11423
1.18641	1.22543
1.13383	1.25647
1.2951	1.11732
1.17471	1.23237
1.17912	1.22972
1.32143	1.12703
1.29412	1.15007
1.36128	1.08979
1.19454	1.18511
1.19096	1.18792
1.33021	1.11901
1.07433	1.27895
1.33528	1.09621
1.16346	1.23885
1.2147	1.2053
1.27027	1.13241
1.10348	1.27017
1.16833	1.23657
1.11134	1.23924
1.20698	1.21133
1.1269	1.25873
1.2986	1.14529
1.3597	1.09336
1.30535	1.11153
1.2015	1.17952
1.25747	1.14115
1.24903	1.1477
1.14129	1.21951
1.35264	1.09923
1.18047	1.22843
1.30706	1.13966
1.34384	1.09336
1.31074	1.10897
1.33825	1.11302
1.06528	1.28067
1.35037	1.10106
1.25122	1.18186
1.18221	1.19281
1.2076	1.20973
1.24828	1.18301
1.08719	1.25714
1.13817	1.25478
1.12626	1.26034
1.20998	1.17408
1.15441	1.21036
1.24589	1.1488
1.26627	1.17062
1.07025	1.27226
1.33834	1.09502
1.09668	1.27268
1.15904	1.24184
1.13834	1.22154
1.10072	1.27134
1.17062	1.2004
1.149	1.24856
1.17178	1.23343
1.22272	1.16458
1.21768	1.20414
1.21846	1.16752
1.20855	1.17504
1.19259	1.22086
1.14258	1.21815
1.11807	1.23484
1.14405	1.21787
1.06657	1.27925
1.19572	1.18352
1.20118	1.21395
1.35067	1.0912
1.07655	1.26702
1.28915	1.12113
1.07191	1.27138
1.1551	1.24479
1.11637	1.26489
1.3252	1.10116
1.23806	1.18955
1.07965	1.26356
1.23236	1.19408
1.21457	1.17051
1.35639	1.08995
1.13609	1.22273
1.3487	1.0919
1.09417	1.25217
1.16419	1.20444
1.28876	1.15449
1.33992	1.09412
1.12257	1.23134
1.10026	1.24756
1.12788	1.25952
1.27917	1.16074
1.28709	1.12227
1.21335	1.17233
1.11073	1.26771
1.06795	1.27974
1.28432	1.12634
1.28245	1.12542
1.17608	1.2312
1.28359	1.12511
1.1752	1.19748
1.33307	1.11687
1.19591	1.2192
1.13667	1.25505
1.19343	1.18576
1.20285	1.21404
1.3318	1.11822
1.09508	1.27323
1.1164	1.23821
1.11438	1.23769
1.11559	1.23673
1.20694	1.17685
1.32638	1.12324
1.22187	1.20124
1.08852	1.27561
1.16038	1.20702
1.31761	1.10468
1.07394	1.26897
1.14025	1.25319
1.3172	1.13093
1.09268	1.25315
1.15021	1.24738
1.34406	1.10752
1.18417	1.19141
1.06931	1.27363
1.26434	1.13661
1.2858	1.15595
1.32946	1.12017
1.27057	1.16763
1.19894	1.18136
1.30898	1.10973
1.06588	1.27697
1.27385	1.13077
1.31111	1.135
1.14519	1.21655
1.35869	1.08885
1.28249	1.15928
1.35852	1.09426
1.16539	1.2387
1.20261	1.17905
1.07307	1.27941
1.26632	1.13509
1.21454	1.20661
1.3284	1.09951
1.13905	1.22013
1.33424	1.09646
1.3148	1.13243
1.12737	1.228
1.35149	1.10036
1.23826	1.15388
1.20366	1.17833
1.2123	1.20761
1.15262	1.21177
1.3408	1.11064
1.16632	1.23746
1.10155	1.24605
1.30829	1.13873
1.13064	1.25869
1.16906	1.2013
1.14672	1.25022
1.07787	1.26599
1.10713	1.26884
1.32884	1.12132
1.23763	1.191
1.06377	1.28021
1.08854	1.25716
1.3416	1.09429
1.22469	1.19966
1.10656	1.24223
1.09181	1.25422
1.29116	1.15257
1.32279	1.10206
1.15811	1.24299
1.14021	1.21977
1.06356	1.2788
1.23323	1.15722
1.2533	1.14341
1.14666	1.21593
1.22136	1.1657
1.2566	1.14133
1.27869	1.16167
1.18738	1.18964
1.35518	1.09754
1.25741	1.17754
1.31618	1.1321
1.16586	1.20326
1.24946	1.18277
1.25287	1.17994
1.26202	1.13769
1.13732	1.22206
1.3138	1.1071
1.31421	1.13353
1.0818	1.27754
1.18994	1.18774
1.21617	1.16958
1.18333	1.22716
1.10593	1.26888
1.23058	1.15962
1.11381	1.26608
1.30932	1.13715
1.06635	1.27555
1.29318	1.11874
1.19958	1.21652
1.34774	1.10396
1.30455	1.14095
1.24139	1.18856
1.11755	1.26461
1.26931	1.16846
1.26738	1.16984
1.21053	1.20906
1.22641	1.16218
1.20843	1.21019
1.30173	1.14364
1.35517	1.08993
1.20519	1.21063
1.13134	1.22571
1.15379	1.24598
1.16207	1.20588
1.24709	1.1841
1.22356	1.20052
1.22394	1.16424
1.20036	1.18091
1.11516	1.26591
1.36096	1.0885
1.2478	1.14796
1.25163	1.14461
1.07079	1.27939
1.19132	1.22139
1.24847	1.14674
1.07257	1.27044
1.13261	1.25729
1.168	1.20216
1.15618	1.24445
1.12828	1.22767
1.06495	1.27765
1.06777	1.27412
1.18061	1.19385
1.35357	1.09881
1.29682	1.14665
1.27655	1.16331
1.25453	1.1426
1.20533	1.21201
1.24446	1.14939
1.15807	1.20876
1.24194	1.15149
1.14147	1.25315
1.26848	1.16935
1.3238	1.10172
1.30045	1.11445
1.26085	1.13911
1.23893	1.18968
1.15368	1.21105
1.0864	1.25833
1.34593	1.09267
1.15164	1.24723
1.28314	1.1246
1.3597	1.08901
1.16934	1.23559
1.21719	1.16856
1.1612	1.2412
1.14327	1.25175
1.06632	1.28022
1.17813	1.23043
1.07189	1.27961
1.17652	1.19642
1.12488	1.22968
1.17145	1.23476
1.34685	1.10468
1.0839	1.26012
1.35404	1.08999
1.18953	1.22322
1.08997	1.25564
1.33234	1.09762
1.13249	1.22459
1.33006	1.09848
1.15912	1.24267
1.13494	1.2228
1.32246	1.12671
1.23117	1.19461
1.09053	1.25451
1.25232	1.18104
1.35748	1.08913
1.07884	1.26426
1.16417	1.23923
1.24668	1.14816
1.31999	1.10351
1.17682	1.23168
1.1527	1.24617
1.3612	1.09142
1.20151	1.21492
1.24919	1.14627
1.35	1.10238
1.19382	1.22008
1.30247	1.14303
1.08945	1.2754
1.13897	1.25399
1.22778	1.19788
1.07543	1.2674
1.07325	1.26963
1.15656	1.2094
1.16137	1.20635
1.07745	1.2653
1.11292	1.26691
1.34513	1.1062

==> PlotData/XZ_Lambda19_0518936_noB_not_allowed.dat <==
1.4	1.01
1.4	1.4
1.01	1.4
1.01	1.01
1.22	1.22
1.18659	1.18659
1.18528	1.18528
1.18036	1.18036
1.18622	1.18622
1.2	1.18
1.18819	1.18819
1.18188	1.18855
1.21313	1.21091
1.2121	1.21358
1.18075	1.18963
1.21176	1.21448
1.26995	1.13106
1.20816	1.21129
1.30107	1.2386
1.22213	1.20522
1.21537	1.208
1.13667	1.27333
1.18408	1.18926
1.19392	1.18392
1.06667	1.20333
1.21857	1.20538
1.22824	1.1589
1.2681	1.1848
1.21612	1.20569
1.27909	1.17564
1.17665	1.24035
1.1622	1.24714
1.17071	1.23841
1.27166	1.17635
1.14247	1.19766
1.20875	1.16956
1.2435	1.19752
1.14804	1.25002
1.24746	1.14723
1.25192	1.18361
1.19367	1.22878
1.1781	1.23135
1.16282	1.19858
1.15114	1.20375
1.16367	1.24015
1.13945	1.25876
1.13498	1.26199
1.20287	1.2177
1.10845	1.21213
1.32917	1.08473
1.37252	1.17438
1.25935	1.18047
1.10993	1.26894
1.32306	1.15438
1.29192	1.16127
1.30556	1.10964
1.04698	1.29431
1.33975	1.12408
1.07032	1.31764
1.08238	1.23944
1.23369	1.19635
1.32119	1.10057
1.32607	1.13473
1.05931	1.25907
1.31029	1.13982
1.12426	1.22085
1.07572	1.26412
1.10234	1.229
1.08721	1.25242
1.08151	1.28872
1.06644	1.26759
1.3044	1.15415
1.08843	1.27838
1.35745	1.07982
1.35774	1.1191
1.13828	1.21117
1.34692	1.11543
1.05686	1.27765
1.34329	1.08922
1.10736	1.23937
1.35282	1.10067
1.33502	1.09311
1.06426	1.28754
1.2836	1.15968
1.0947	1.23898
1.33002	1.1266
1.12373	1.26796
1.31725	1.13342
1.08126	1.28152
1.11427	1.22842
1.29204	1.15318
1.19632	1.22034
1.09376	1.24664
1.0732	1.28458
1.32665	1.09499
1.34767	1.1064
1.14126	1.21643
1.32252	1.12971
1.10048	1.24229
1.1333	1.21838
1.12236	1.22596
1.34116	1.11742
1.26301	1.1766
1.30607	1.14465
1.09665	1.27665
1.27853	1.1672
1.17098	1.19686
1.3438	1.11153
1.33357	1.12271
1.14585	1.20997
1.15721	1.2041
1.28793	1.12106
1.29822	1.15138
1.34159	1.09333
1.12871	1.22261
1.06383	1.27338
1.24595	1.18964
1.21821	1.16596
1.15155	1.2079
1.12238	1.23
1.18969	1.22501
1.30289	1.14854
1.06725	1.2839
1.16176	1.20372
1.07102	1.27078
1.26749	1.17386
1.12939	1.26304
1.12102	1.26489
1.24005	1.19243
1.22639	1.20037
1.18538	1.2287
1.11261	1.2344
1.31384	1.106
1.0618	1.28159
1.33523	1.1192
1.08194	1.25935
1.14218	1.25389
1.1546	1.24742
1.27436	1.16995
1.15842	1.24487
1.13155	1.22478
1.15245	1.21096
1.20867	1.17374
1.0761	1.28119
1.09184	1.27567
1.11614	1.26734
1.28757	1.15857
1.13269	1.25803
1.0914	1.25107
1.32984	1.12151
1.119	1.23116
1.34942	1.0883
1.27961	1.16227
1.35342	1.08664
1.34675	1.09112
1.213	1.17109
1.3026	1.14381
1.13731	1.21931
1.1764	1.19449
1.06166	1.27687
1.34059	1.1139
1.10378	1.27152
1.12655	1.22573
1.09787	1.24581
1.33184	1.09529
1.0724	1.26666
1.17593	1.23514
1.16772	1.19926
1.08563	1.25675
1.33773	1.11646
1.13526	1.25657
1.08938	1.25502
1.1019	1.24474
1.14508	1.2138
1.25903	1.13944
1.25588	1.18044
1.32584	1.12689
1.20646	1.21504
1.07007	1.28241
1.24813	1.18549
1.26988	1.17081
1.3269	1.09903
1.1259	1.2642
1.08413	1.27883
1.13407	1.22209
1.09484	1.24874
1.15548	1.20733
1.06615	1.27195
1.16533	1.2009
1.27701	1.16526
1.2389	1.19074
1.11649	1.23167
1.11036	1.2383
1.19842	1.21812
1.37144	1.07522
1.35571	1.10544
1.36115	1.08194
1.14881	1.21198
1.35079	1.10447
1.35504	1.10089
1.16745	1.23775
1.36461	1.08319
1.3586	1.087
1.36348	1.09558
1.36149	1.08753
1.35836	1.09768
1.32828	1.12415
1.07334	1.28036
1.19235	1.22188
1.14374	1.21685
1.06544	1.27595
1.0671	1.28074
1.20447	1.17564
1.23599	1.1936
1.13792	1.25608
1.10457	1.24169
1.32936	1.09666
1.25958	1.1781
1.30971	1.10876
1.09609	1.27379
1.17955	1.19274
1.20237	1.21489
1.26499	1.13557
1.0805	1.27884
1.07889	1.26288
1.29701	1.1156
1.25318	1.18078
1.13128	1.2614
1.30123	1.14639
1.09964	1.27349
1.23219	1.19506
1.29977	1.14891
1.36103	1.09522
1.15809	1.20627
1.18069	1.22947
1.32303	1.12736
1.34518	1.10804
1.16202	1.24299
1.28894	1.15551
1.29427	1.15151
1.12781	1.26127
1.2455	1.18763
1.27902	1.12636
1.2428	1.18995
1.22388	1.16266
1.33782	1.09415
1.35246	1.08857
1.22396	1.20171
1.31353	1.13598
1.31807	1.1037
1.33325	1.11979
1.27238	1.16902
1.30733	1.1418
1.26498	1.17409
1.26658	1.17143
1.19038	1.18519
1.12889	1.22638
1.35672	1.0879
1.1504	1.24827
1.12368	1.22816
1.31939	1.13092
1.06445	1.28169
1.32417	1.10067
1.27475	1.16717
1.22958	1.19785
1.34339	1.09199
1.23855	1.15292
1.1699	1.20011
1.2216	1.16492
1.12057	1.23207
1.18648	1.22656
1.09348	1.25189
1.11768	1.23405
1.07659	1.26585
1.11208	1.26762
1.2338	1.15618
1.1724	1.23638
1.11379	1.23603
1.21629	1.16882
1.33312	1.1176
1.13947	1.21889
1.18348	1.22805
1.11836	1.26529
1.09133	1.25341
1.34873	1.09068
1.16418	1.20315
1.18135	1.19168
1.10616	1.26981
1.33838	1.11437
1.16047	1.20579
1.28624	1.15661
1.35086	1.10224
1.17628	1.23247
1.1755	1.19673
1.27102	1.16798
1.1151	1.23383
1.09736	1.24768
1.30476	1.14313
1.3017	1.11282
1.07106	1.28051
1.33357	1.09539
1.08658	1.27762
1.35962	1.09473
1.34342	1.10956
1.06852	1.27321
1.33134	1.11959
1.12271	1.26386
1.36207	1.09184
1.20962	1.17211
1.15326	1.20953
1.2125	1.20843
1.06379	1.27747
1.34155	1.11086
1.10063	1.24599
1.21159	1.21134
1.13971	1.25429
1.30829	1.13992
1.06258	1.27935
1.14499	1.25141
1.13625	1.22151
1.296	1.15054
1.31534	1.13313
1.27453	1.12908
1.25004	1.1836
1.25728	1.1786
1.35458	1.08908
1.30933	1.13811
1.15286	1.24693
1.2608	1.17656
1.31142	1.13739
1.22654	1.16124
1.20046	1.21717
1.25859	1.17677
1.35514	1.09838
1.09406	1.27543
1.08124	1.26125
1.15661	1.24521
1.07231	1.26934
1.10177	1.27168
1.09003	1.27616
1.2205	1.2044
1.26797	1.1335
1.2223	1.20317
1.11432	1.26669
1.06659	1.27426
1.33604	1.11707
1.13115	1.25953
1.14626	1.2154
1.14734	1.21359
1.16958	1.23725
1.14119	1.21823
1.20645	1.21309
1.1261	1.26236
1.07805	1.27948
1.07468	1.26692
1.29784	1.14815
1.17303	1.19744
1.11184	1.237
1.32637	1.12513
1.26328	1.17483
1.18307	1.1912
1.33514	1.09484
1.26957	1.16914
1.31746	1.13188
1.16793	1.20144
1.17379	1.23508
1.19438	1.2204
1.08245	1.27809
1.26809	1.17029
1.20304	1.17767
1.27216	1.13106
1.35004	1.08999
1.12458	1.2293
1.32862	1.09846
1.15742	1.2084
1.1244	1.26322
1.08341	1.25993
1.20452	1.21429
1.11642	1.26592
1.33221	1.09703
1.36013	1.08818
1.34908	1.1047
1.14938	1.21316
1.21121	1.20977
1.29984	1.14574
1.2311	1.15795
1.12952	1.26061
1.07787	1.26406
1.18682	1.18839
1.16021	1.24318
1.19029	1.18671
1.12551	1.22747
1.24824	1.1841
1.19721	1.18224
1.17116	1.19857
1.29206	1.11884
1.32029	1.10225
1.32836	1.12246
1.13781	1.22058
1.27796	1.16318
1.07325	1.26808
1.28526	1.15861
1.09929	1.24677
1.08855	1.27673
1.10668	1.24079
1.36192	1.0944
1.08822	1.25619
1.30749	1.1098
1.24051	1.18981
1.15493	1.24591
1.32082	1.12963
1.27439	1.16577
1.12724	1.22688
1.09752	1.24888
1.10457	1.24344
1.34514	1.09218
1.32458	1.12565
1.22276	1.2015
1.29938	1.11464
1.35648	1.08901
1.12729	1.26068
1.20676	1.1751
1.08411	1.27735
1.30131	1.14474
1.22457	1.20053
1.35299	1.09011
1.20976	1.21072
1.3272	1.12366
1.12283	1.26265
1.24357	1.18845
1.35427	1.0995
1.17481	1.23419
1.30382	1.11157
1.32232	1.10125
1.3478	1.10493
1.19207	1.18516
1.26318	1.17348
1.21977	1.16602
1.06914	1.27166
1.06883	1.28105
1.15484	1.20886
1.15848	1.2438
1.09471	1.25036
1.16251	1.24105
1.172	1.23523
1.35782	1.08832
1.22737	1.19904
1.10919	1.23931
1.29255	1.15201
1.13342	1.22348
1.19088	1.22296
1.22948	1.15941
1.25428	1.18
1.27711	1.1279
1.16541	1.20225
1.17792	1.1942
1.35149	1.08985
1.18541	1.22708
1.35856	1.09584
1.27334	1.1675
1.29928	1.14715
1.10836	1.26884
1.17123	1.2368
1.23688	1.19209
1.26533	1.17245
1.26197	1.17506
1.21381	1.20765
1.34057	1.11223
1.21135	1.17208
1.24191	1.18917
1.34632	1.10662
1.33477	1.11674
1.2132	1.16963
1.33656	1.11541
1.24671	1.18603
1.2346	1.1945
1.34034	1.0925
1.3567	1.09754
1.1057	1.24197
1.28401	1.12357
1.14305	1.25256
1.11874	1.23298
1.07459	1.28017
1.28147	1.16066
1.07666	1.2799
1.18816	1.22474
1.28182	1.12512
1.11418	1.23658
1.30452	1.14196
1.21984	1.20331
1.20542	1.1763
1.35015	1.10332
1.1808	1.19284
1.3059	1.14195
1.27564	1.16495
1.16172	1.20494
1.18553	1.18934
1.09606	1.24936
1.29646	1.14914
1.2279	1.16024
1.27683	1.16409
1.29037	1.15396
1.15083	1.21181
1.11503	1.23509
1.23077	1.19603
1.3366	1.095
1.15623	1.20848
1.16157	1.24191
1.18964	1.22391
1.31233	1.13568
1.25211	1.18209
1.08482	1.25853
1.14467	1.21573
1.16666	1.20168
1.32233	1.12803
1.17657	1.19553
1.12165	1.26374
1.30352	1.14292
1.32964	1.09772
1.28746	1.15563
1.21469	1.16965
1.09747	1.27332
1.09962	1.27238
1.31397	1.1346
1.25973	1.1761
1.10448	1.2705
1.18703	1.18912
1.36095	1.09339
1.21765	1.16743
1.14253	1.21714
1.33947	1.11295
1.16659	1.23909
1.34519	1.10696
1.12357	1.23017
1.20097	1.21591
1.11632	1.23443
1.11981	1.26462
1.10822	1.24
1.34209	1.10985
1.23819	1.19184
1.28008	1.16122
1.29313	1.15116
1.35784	1.09669
1.1821	1.22832
1.08608	1.2576
1.28362	1.15846
1.2694	1.13232
1.2436	1.18747
1.31918	1.10349
1.09868	1.24765
1.17411	1.09762
1.30667	1.14079
1.2187	1.20428
1.33936	1.09359
1.22854	1.19791
1.30604	1.11072
1.18465	1.19035
1.09319	1.27502
1.06334	1.28116
1.33084	1.09724
1.26086	1.17553
1.08744	1.27667
1.13661	1.2559
1.31211	1.10742
1.08202	1.26071
1.11286	1.23729
1.15728	1.24447
1.31992	1.12917
1.21746	1.20507
1.25106	1.18303
1.16889	1.20022
1.25617	1.17929
1.09252	1.25204
1.31582	1.10517
1.15821	1.20752
1.14828	1.21391
1.09056	1.27543
1.21034	1.17308
1.12565	1.26143
1.29522	1.14978
1.07862	1.27862
1.17418	1.23342
1.16338	1.20377
1.20606	1.21245
1.2353	1.19303
1.22881	1.12682
1.34294	1.09289
1.10326	1.24446
1.22393	1.16345
1.19723	1.21891
1.179	1.19385
1.27241	1.16726
1.32542	1.10029
1.063	1.27771
1.24319	1.13915
1.21534	1.20677
1.08039	1.26226
1.24894	1.1428
1.33272	1.11854
1.25086	1.14402
1.25673	1.13747
1.24892	1.14529
1.25103	1.14341
1.25554	1.14074
1.25774	1.13935
1.12841	1.26047
1.15919	1.20706
1.22967	1.1969
1.25004	1.14505
1.30491	1.11091
1.2212	1.20339
1.29719	1.1479
1.06748	1.27309
1.24168	1.14743
1.26125	1.13691
1.31832	1.13049
1.26352	1.13636
1.25329	1.14252
1.11158	1.23786
1.14724	1.21466
1.17361	1.19788
1.24568	1.18662
1.12184	1.23114
1.24362	1.14882
1.1854	1.22616
1.24566	1.14829
1.09508	1.27415
1.24165	1.15009
1.17526	1.23301
1.26077	1.13814
1.25663	1.14047
1.20405	1.17689
1.17146	1.19923
1.10301	1.27112
1.16949	1.23648
1.33021	1.12042
1.32351	1.12625
1.15221	1.24764
1.35914	1.08801
1.27133	1.13147
1.25199	1.14381
1.1187	1.26452
1.22165	1.20233
1.35172	1.10109
1.27351	1.1303
1.34422	1.10837
1.12394	1.26249
1.24006	1.15188
1.32592	1.12424
1.31139	1.13648
1.24464	1.1871
1.24121	1.15115
1.19314	1.18495
1.12503	1.2624
1.25556	1.14156
1.17294	1.23467
1.3275	1.12261
1.33334	1.09629
1.08969	1.25345
1.32123	1.12864
1.13861	1.21944
1.19087	1.18609
1.32103	1.10177
1.13004	1.25977
1.29041	1.11992
1.31923	1.1299
1.34806	1.09123
1.07701	1.26449
1.12546	1.22843
1.23619	1.15472

==> PlotData/XZ_Lambda19_0518936_not_allowed.dat <==
1.2	1.18
1.4	1.01
1.01	1.4
1.4	1.4
1.01	1.01
1.20954	1.20954
1.22	1.22
1.2	1.2
1.06667	1.20333
1.13667	1.27333
1.14889	1.19444
1.1763	1.19148
1.1684	1.19531
1.17889	1.23111
1.19723	1.22155
1.11125	1.21077
1.13714	1.21073
1.15144	1.20609
1.10718	1.23707
1.12167	1.22313
1.15031	1.2498
1.14079	1.25603
1.13362	1.26114
1.1627	1.20484
1.0802	1.29704
1.13145	1.21931
1.12514	1.22725
1.16011	1.24768
1.19667	1.19667
1.20658	1.21816
1.08349	1.25437
1.10682	1.2777
1.22864	1.05419
1.11568	1.23158
1.30152	1.06892
1.35864	1.18419
1.26869	1.08856
1.15953	1.24267
1.21242	1.20909
1.24173	1.1054
1.26211	1.11218
1.16792	1.23913
1.28485	1.18226
1.29407	1.09646
1.24851	1.14047
1.35689	1.1087
1.3185	1.16611
1.24165	1.20103
1.29309	1.16365
1.32914	1.13557
1.28339	1.11076
1.26218	1.13174
1.32646	1.09666
1.33567	1.11887
1.26008	1.18289
1.30806	1.14802
1.30302	1.11082
1.27306	1.17412
1.12129	1.2643
1.2224	1.15001
1.22725	1.20729
1.21595	1.16488
1.27383	1.12836
1.09141	1.28229
1.23783	1.1491
1.247	1.18887
1.28374	1.12092
1.31641	1.13849
1.29827	1.15257
1.28013	1.16499
1.31246	1.09991
1.29347	1.11507
1.09873	1.27497
1.22856	1.15458
1.34319	1.11082
1.23293	1.20003
1.07683	1.2583
1.30459	1.14198
1.08508	1.28461
1.23951	1.19389
1.25877	1.13837
1.21134	1.1728
1.3302	1.12457
1.22127	1.15984
1.26447	1.1761
1.26721	1.13433
1.32209	1.13356
1.11057	1.26824
1.25271	1.18292
1.24543	1.14671
1.2734	1.16823
1.36567	1.07404
1.31077	1.10578
1.28674	1.16142
1.29279	1.15728
1.21992	1.20574
1.34673	1.10764
1.09625	1.24761
1.35262	1.10391
1.08183	1.28609
1.34879	1.08869
1.32086	1.10025
1.25438	1.1422
1.29884	1.14686
1.26818	1.17193
1.35779	1.08514
1.2904	1.11988
1.3379	1.09387
1.35614	1.10177
1.09004	1.25283
1.08162	1.25913
1.2341	1.19523
1.168	1.20019
1.3608	1.08396
1.22499	1.20189
1.35517	1.08885
1.15471	1.24641
1.09109	1.27502
1.3616	1.11668
1.18947	1.18621
1.31184	1.14077
1.24194	1.15088
1.19163	1.19224
1.05531	1.31187
1.36259	1.09418
1.08671	1.28047
1.32433	1.12824
1.10329	1.27377
1.29115	1.15298
1.31827	1.13069
1.10051	1.24536
1.13527	1.25726
1.17253	1.19574
1.2251	1.15969
1.31671	1.10226
1.07041	1.28249
1.21512	1.17039
1.18396	1.19019
1.23464	1.15285
1.34403	1.09261
1.15698	1.20696
1.12916	1.22479
1.29437	1.15053
1.20621	1.21354
1.07049	1.25193
1.32678	1.12403
1.07711	1.28197
1.31557	1.13369
1.14442	1.25203
1.26056	1.17868
1.20045	1.21858
1.24245	1.18992
1.25664	1.18096
1.08043	1.2813
1.08715	1.27667
1.07176	1.26813
1.07776	1.26465
1.22219	1.16405
1.11369	1.2344
1.07422	1.28026
1.12198	1.23004
1.28318	1.1615
1.30703	1.13993
1.29878	1.11397
1.35922	1.09622
1.22759	1.161
1.26161	1.13621
1.28884	1.15811
1.20318	1.21656
1.13205	1.22273
1.09479	1.25061
1.25094	1.14305
1.20738	1.17397
1.12701	1.26176
1.3319	1.09627
1.31173	1.10765
1.09499	1.27694
1.2318	1.15537
1.33169	1.12117
1.08245	1.27946
1.22852	1.19982
1.08702	1.2569
1.27942	1.12513
1.10396	1.24245
1.10605	1.27022
1.22945	1.15809
1.35782	1.0886
1.28671	1.12184
1.24868	1.18554
1.34821	1.10518
1.18036	1.19215
1.31477	1.10488
1.16427	1.2418
1.23939	1.19109
1.33877	1.11442
1.31309	1.13836
1.33492	1.11628
1.28547	1.15838
1.35616	1.09911
1.22167	1.20282
1.17441	1.19767
1.21697	1.16765
1.32457	1.09927
1.34743	1.09147
1.30997	1.13884
1.10227	1.27128
1.28348	1.12392
1.3523	1.09
1.17554	1.19469
1.272	1.17031
1.23066	1.19823
1.3597	1.08812
1.17333	1.23451
1.30713	1.10905
1.1875	1.18895
1.32806	1.09862
1.21932	1.16554
1.30272	1.14617
1.11595	1.26562
1.27583	1.16605
1.17115	1.19879
1.14142	1.25348
1.09931	1.24756
1.11862	1.23206
1.29601	1.11576
1.13741	1.2556
1.23384	1.15631
1.333	1.11881
1.34039	1.11166
1.26237	1.1747
1.28077	1.16219
1.26532	1.17345
1.07515	1.2673
1.19784	1.21906
1.32111	1.12851
1.08441	1.27688
1.27088	1.13194
1.13034	1.26048
1.15854	1.24465
1.23868	1.15272
1.35157	1.10139
1.29758	1.14908
1.08436	1.25909
1.1935	1.19383
1.27693	1.12758
1.24471	1.1492
1.1433	1.21247
1.13664	1.21688
1.14986	1.21007
1.14042	1.21664
1.13783	1.22051
1.10914	1.24047
1.15056	1.21302
1.14356	1.21548
1.14694	1.21427
1.15205	1.20927
1.0768	1.27985
1.29242	1.11851
1.12315	1.26252
1.30192	1.11292
1.1876	1.22506
1.22425	1.16279
1.31323	1.13595
1.19269	1.22233
1.19561	1.18398
1.10042	1.27339
1.11221	1.23821
1.13514	1.22244
1.08053	1.26203
1.23666	1.19365
1.24877	1.14541
1.289	1.15558
1.21587	1.20687
1.09759	1.27332
1.20354	1.17775
1.15528	1.20873
1.16999	1.23647
1.24551	1.18699
1.25811	1.1789
1.16591	1.2029
1.13986	1.21925
1.26298	1.13459
1.11586	1.23351
1.09363	1.27517
1.25574	1.17943
1.12408	1.22953
1.20397	1.21434
1.07877	1.27949
1.08915	1.25542
1.36024	1.09437
1.27762	1.16465
1.25047	1.18335
1.35019	1.0906
1.18587	1.19067
1.13375	1.2584
1.18922	1.18922
1.19184	1.19184
1.1908	1.1908
1.1912	1.1912
1.1789	1.19388
1.18853	1.18853
1.11399	1.23652
1.18942	1.18942
1.18659	1.18659
1.20144	1.20144
1.18858	1.18858
1.20159	1.20159
1.20091	1.20091
1.19417	1.19417
1.19161	1.19161
1.20832	1.20832
1.20028	1.20028
1.20646	1.20646
1.20062	1.20062
1.19066	1.19066
1.18622	1.18622
1.20766	1.20766
1.18528	1.18528
1.19394	1.19394
1.20704	1.20704
1.19196	1.19196
1.19845	1.19845
1.1989	1.1989
1.18819	1.18819
1.18036	1.18036
1.23177	1.1961
1.19358	1.19358
1.15304	1.21154
1.27307	1.13064
1.31959	1.10181
1.23534	1.15468
1.13908	1.25468
1.15818	1.20798
1.08236	1.27765
1.29389	1.11728
1.30285	1.14393
1.19239	1.18578
1.30093	1.14555
1.2699	1.17027
1.25878	1.13999
1.16848	1.20202
1.14582	1.21569
1.32476	1.12611
1.26075	1.17635
1.31685	1.10383
1.32808	1.12324
1.22961	1.19688
1.2268	1.19915
1.35361	1.10083
1.14141	1.2179
1.23002	1.1594
1.09308	1.25209
1.16566	1.23984
1.34457	1.10866
1.16985	1.20039
1.28377	1.15932
1.0958	1.27461
1.32286	1.10055
1.10289	1.24425
1.17591	1.1964
1.12778	1.22639
1.32966	1.1215
1.31136	1.13767
1.23472	1.19368
1.14722	1.25046
1.2871	1.15737
1.23115	1.15738
1.26355	1.13686
1.25427	1.18139
1.35711	1.09725
1.21	1.17394
1.30929	1.10791
1.18291	1.22798
1.23695	1.15348
1.19538	1.22025
1.17741	1.19514
1.15641	1.24489
1.16015	1.20628
1.1816	1.19319
1.24007	1.15086
1.20762	1.17573
1.10637	1.24206
1.22577	1.16281
1.35109	1.10287
1.12894	1.25961
1.21807	1.20558
1.35508	1.09829
1.18265	1.19166
1.19026	1.18753
1.28504	1.15737
1.25206	1.1816
1.07377	1.26847
1.3331	1.09667
1.16147	1.24177
1.27888	1.16379
1.11953	1.23285
1.27101	1.16857
1.25933	1.17775
1.31303	1.10591
1.32287	1.1276
1.21358	1.20761
1.3247	1.10077
1.11891	1.26443
1.2057	1.17626
1.31887	1.1321
1.11671	1.235
1.25104	1.1451
1.305	1.11055
1.21679	1.16922
1.07233	1.28074
1.31846	1.10281
1.27556	1.16463
1.2011	1.21724
1.27295	1.16666
1.32634	1.0996
1.29586	1.14914
1.26084	1.1376
1.17282	1.19896
1.13334	1.22334
1.22055	1.16622
1.08007	1.27815
1.13073	1.22445
1.34178	1.11045
1.0661	1.28512
1.10452	1.27135
1.06874	1.28127
1.07019	1.28096
1.06818	1.28086
1.33073	1.11989
1.33043	1.09772
1.29306	1.15316
1.32532	1.12448
1.06876	1.27108
1.0674	1.28113
1.13149	1.25914
1.16424	1.20456
1.2566	1.14073
1.23812	1.19275
1.28528	1.12208
1.10064	1.27204
1.2187	1.16695
1.12079	1.23135
1.07079	1.27026
1.28259	1.16032
1.24372	1.18806
1.36111	1.09345
1.14297	1.21706
1.11756	1.23337
1.24719	1.14662
1.09047	1.27758
1.26651	1.17213
1.0727	1.26926
1.26366	1.17349
1.36323	1.08602
1.24085	1.18991
1.26512	1.13492
1.20274	1.21535
1.34317	1.10945
1.36146	1.08799
1.12666	1.22747
1.08884	1.27656
1.1524	1.24776
1.25262	1.14318
1.36198	1.09185
1.26489	1.17227
1.24684	1.18579
1.09599	1.2495
1.24212	1.18863
1.24798	1.18454
1.24584	1.14788
1.2812	1.12505
1.09908	1.27271
1.27535	1.12856
1.11005	1.23838
1.22535	1.20038
1.22397	1.16382
1.32164	1.10124
1.15439	1.21064
1.16425	1.24057
1.3353	1.0952
1.08163	1.26068
1.09027	1.2541
1.18976	1.22356
1.33459	1.11744
1.19808	1.18213
1.22859	1.19808
1.33631	1.11517
1.22055	1.20372
1.20755	1.21142
1.07549	1.27941
1.06389	1.28694
1.26018	1.13865
1.07401	1.27928
1.19102	1.19102
1.06704	1.2725
1.06529	1.28381
1.09158	1.253
1.22289	1.20199
1.0661	1.28151
1.06493	1.28345
1.06253	1.26494
1.06502	1.27338
1.257	1.17846
1.10472	1.24355
1.29522	1.11709
1.35793	1.09608
1.06663	1.2736
1.08291	1.2597
1.16285	1.24121
1.28761	1.12068
1.18075	1.22926
1.34707	1.106
1.34842	1.09063
1.32833	1.12196
1.16835	1.23781
1.07006	1.27133
1.24502	1.18636
1.10178	1.24542
1.15676	1.20889
1.31262	1.1352
1.31995	1.10303
1.0681	1.27356
1.06387	1.2769
1.2324	1.15746
1.13253	1.25811
1.18002	1.19361
1.12838	1.26077
1.06594	1.27611
1.12587	1.22863
1.2586	1.17683
1.2358	1.15539
1.27406	1.12958
1.30824	1.1095
1.31689	1.13261
1.27424	1.16588
1.21798	1.16807
1.12972	1.22591
1.27951	1.1263
1.11504	1.23469
1.17607	1.23258
1.26389	1.13576
1.34552	1.10756
1.06414	1.28119
1.13187	1.22401
1.26857	1.17074
1.20168	1.17932
1.0793	1.2637
1.15161	1.21146
1.19888	1.21828
1.26126	1.17498
1.14436	1.21674
1.2885	1.1549
1.2978	1.11509
1.27823	1.16281
1.19378	1.22098
1.31413	1.1345
1.21963	1.20453
1.21725	1.20517
1.15549	1.20978
1.31188	1.13648
1.27197	1.16787
1.12523	1.26175
1.14069	1.25434
1.29342	1.15142
1.30029	1.11388
1.30658	1.11006
1.23285	1.19514
1.28016	1.16135
1.27952	1.16257
1.14879	1.24971
1.22404	1.20133
1.09781	1.248
1.33841	1.11322
1.10021	1.24696
1.19759	1.19767
1.14538	1.25103
1.34115	1.0934
1.28139	1.16088
1.17419	1.23346
1.3158	1.10533
1.07132	1.28028
1.23757	1.19176
1.19132	1.18639
1.23112	1.15849
1.28638	1.15679
1.26243	1.1371
1.25085	1.18217
1.27669	1.16407
1.24936	1.18405
1.11197	1.27003
1.10878	1.26957
1.13625	1.25595
1.08644	1.27783
1.2877	1.15619
1.11369	1.26747
1.11231	1.26822
1.20879	1.1744
1.30284	1.11221
1.23969	1.19006
1.20164	1.21592
1.35394	1.09949
1.25382	1.14316
1.09671	1.24865
1.18427	1.19162
1.31764	1.13184
1.16586	1.23876
1.34947	1.10378
1.24349	1.15034
1.15506	1.24544
1.07202	1.27023
1.11101	1.23882
1.26744	1.17136
1.30849	1.13901
1.12088	1.26348
1.20605	1.21251
1.30961	1.13766
1.0692	1.28043
1.12758	1.22779
1.27661	1.12847
1.20464	1.17749
1.32081	1.10199
1.29776	1.14792
1.09216	1.27467
1.21351	1.16985
1.25151	1.14415
1.28989	1.15402
1.30167	1.14437
1.2127	1.17151
1.21396	1.17071
1.1511	1.24853
1.23973	1.15206
1.24863	1.14617
1.31923	1.12959
1.33751	1.11438
1.13643	1.2219
1.15856	1.24359
1.17132	1.23538
1.06497	1.28081
1.33945	1.09396
1.23596	1.19268
1.12697	1.26055
1.19629	1.21938
1.22174	1.16524
1.35945	1.09484
1.2598	1.17659
1.17812	1.19572
1.322	1.1021
1.10702	1.26963
1.16713	1.20286
1.25795	1.17759
1.06876	1.27264
1.19967	1.21781
1.10366	1.27089
1.17703	1.19613
1.36244	1.09203
1.35604	1.09732
1.14991	1.2489
1.32357	1.10115
1.10998	1.23957
1.29952	1.14598
1.14284	1.25248
1.15752	1.24432
1.09475	1.27445
1.34636	1.10668
1.24991	1.14567
1.10544	1.2426
1.12989	1.25954
1.30357	1.1116
1.07644	1.27903
1.28471	1.12316
1.26858	1.16978
1.12301	1.23022
1.10089	1.24633
1.33167	1.11904
1.23676	1.15458
1.08586	1.2582
1.07796	1.27918
1.29208	1.1526
1.08114	1.27836
1.11843	1.23359
1.31837	1.10403
1.29355	1.11816
1.20507	1.21356
1.25488	1.18
1.23102	1.19676
1.11983	1.23312
1.25326	1.18109
1.35395	1.08963
1.26737	1.13235
1.35828	1.09523
1.1709	1.19975
1.26788	1.13335
1.06625	1.28037
1.26911	1.13255
1.31428	1.10566
1.08145	1.26167
1.16179	1.20568
1.06436	1.27781
1.23172	1.19536
1.21612	1.20594
1.23782	1.15409
1.13189	1.2249
1.21938	1.20375
1.22343	1.20089
1.13916	1.22009
1.27015	1.16914
1.32359	1.12659
1.1796	1.22996
1.35546	1.08945
1.06981	1.27221
1.11989	1.26403
1.23304	1.15759
1.08979	1.27633
1.09572	1.27369
1.297	1.11584
1.24864	1.1468
1.11487	1.23579
1.31277	1.10687
1.2889	1.1206
1.20245	1.20245
1.20499	1.20499
1.20482	1.20482
1.20363	1.20363
1.20641	1.20641
1.20151	1.20151
1.20444	1.20444
1.20156	1.20156
1.20572	1.20572
1.19298	1.19281
1.20556	1.20556
1.20413	1.20413
1.20193	1.20193
1.20474	1.20474
1.20416	1.20416
1.20363	1.20363
1.20583	1.20583
1.20295	1.20295
1.20327	1.20327
1.20505	1.20505
1.20115	1.20115
1.2045	1.2045
1.20404	1.20404
1.20308	1.20308
1.20385	1.20385
1.20502	1.20502
1.20251	1.20251
1.20545	1.20545
1.20614	1.20614
1.20186	1.20186
1.20394	1.20394
1.20237	1.20237
1.20135	1.20135
1.20508	1.20508
1.20593	1.20593
1.20237	1.20237
1.07297	1.28015
1.16697	1.23857
1.22867	1.16061
1.20283	1.17878
1.27758	1.16346
1.11225	1.26739
1.3336	1.1178
1.32407	1.12559
1.19935	1.18113
1.29919	1.11476
1.22288	1.16471
1.10493	1.27054
1.1342	1.25756
1.07904	1.27862
1.3508	1.1022
1.24071	1.15183
1.17849	1.19473
1.19137	1.22263
1.1375	1.22138
1.25924	1.13935
1.16869	1.20125
1.13537	1.25636
1.11578	1.23528
1.17529	1.19742
1.32987	1.12049
1.19253	1.22157
1.20081	1.21658
1.29677	1.14868
1.11486	1.26618
1.18	1.19452
1.14305	1.21787
1.21496	1.20647
1.34224	1.1096
1.10799	1.2414
1.18081	1.19386
1.08635	1.27696
1.23687	1.19241
1.31916	1.1034
1.12108	1.23227
1.1408	1.21889
1.10393	1.24424
1.23346	1.1942
1.19716	1.21873
1.23936	1.15308
1.21969	1.16695
1.30917	1.10877
1.15924	1.20743
1.33948	1.11275
1.07664	1.26606
1.12223	1.23103
1.35009	1.103
1.30694	1.1429
1.30575	1.14188
1.30436	1.14322
1.0665	1.2751
1.27828	1.12718
1.17189	1.19928
1.12885	1.22648
1.11749	1.2343
1.24561	1.18581
1.15358	1.24678
1.16479	1.23939
1.14655	1.21537
1.10804	1.26922
1.06752	1.27403
1.3566	1.08896
1.17748	1.23161
1.22767	1.19826
1.34921	1.09099
1.18528	1.22637
1.08778	1.27625
1.26703	1.17081
1.2103	1.20987
1.26016	1.17562
1.09384	1.27447
1.07713	1.27868
1.12813	1.2271
1.24398	1.18722
1.13268	1.22408
1.20719	1.21407
1.21871	1.20474
1.09965	1.27206
1.20875	1.21148
1.14903	1.21395
1.32156	1.12757
1.07049	1.28004
1.14794	1.21454
1.18277	1.1926
1.15137	1.21241
1.10895	1.26862
1.32261	1.1268
1.09717	1.24926
1.28799	1.12146
1.33149	1.09709
1.26581	1.17181
1.34618	1.09118
1.31549	1.13295
1.22527	1.1998
1.11139	1.26788
1.34375	1.10827
1.28044	1.12543
1.25554	1.1417
1.36235	1.08734
1.1522	1.21192
1.1221	1.2632
1.09298	1.27454
1.32267	1.10159
1.31079	1.108
1.12512	1.22934
1.32746	1.09931
1.30084	1.14488
1.13841	1.22078
1.2542	1.18056
1.09886	1.24809
1.28435	1.15865
1.24632	1.14821
1.1265	1.26109
1.2087	1.20918
1.33643	1.09484
1.2468	1.14741
1.19039	1.18992
1.35261	1.10082
1.13047	1.22539
1.24705	1.18505
1.13445	1.22311
1.19802	1.21837
1.24122	1.18908
1.31646	1.10493
1.32503	1.10016
1.3054	1.11105
1.13469	1.25689
1.18836	1.22427
1.06494	1.27676
1.2618	1.13765
1.31119	1.13702
1.304	1.11209
1.28573	1.12285
1.24263	1.1881
1.2824	1.12469
1.26442	1.13622
1.14765	1.24991
1.19923	1.21721
1.14026	1.21977
1.13328	1.25784
1.16331	1.24061
1.16538	1.20374
1.30448	1.11131
1.1609	1.20633
1.13121	1.25849
1.34531	1.09201
1.27214	1.16712
1.27017	1.13249
1.13987	1.25418
1.16781	1.23826
1.18352	1.19197
1.20052	1.21611
1.32479	1.12507
1.31362	1.10621
1.09031	1.2754
1.30935	1.13826
1.14526	1.21646
1.23457	1.15587
1.31479	1.13376
1.18348	1.22738
1.2561	1.17875
1.33727	1.09463
1.26634	1.13482
1.31702	1.13157
1.1139	1.2668
1.18856	1.18935
1.3176	1.10426
1.27532	1.16528
1.23838	1.19118
1.06842	1.28027
1.30616	1.14085
1.22062	1.20285
1.0802	1.26288
1.34441	1.10778
1.12653	1.2283
1.20927	1.21062
1.1388	1.2555
1.1896	1.1882
1.17385	1.19843
1.21208	1.17246
1.18498	1.19077

==> PlotData/XZ_Lambda19_05195_allowed.dat <==
1.2	1.19
1.19	1.2
1.20954	1.20954
1.2	1.2
1.20144	1.20144
1.20832	1.20832
1.20159	1.20159
1.20091	1.20091
1.20028	1.20028
1.20062	1.20062
1.20646	1.20646
1.20766	1.20766
1.1989	1.1989
1.20704	1.20704
1.19845	1.19845
1.20245	1.20245
1.20641	1.20641
1.20151	1.20151
1.20499	1.20499
1.20482	1.20482
1.20363	1.20363
1.20156	1.20156
1.20444	1.20444
1.20413	1.20413
1.20556	1.20556
1.20572	1.20572
1.20193	1.20193
1.20474	1.20474
1.20363	1.20363
1.20583	1.20583
1.20416	1.20416
1.20295	1.20295
1.20327	1.20327
1.20505	1.20505
1.20115	1.20115
1.2045	1.2045
1.20404	1.20404
1.20308	1.20308
1.20385	1.20385
1.20502	1.20502
1.20251	1.20251
1.20614	1.20614
1.20545	1.20545
1.20186	1.20186
1.20394	1.20394
1.20237	1.20237
1.20135	1.20135
1.20508	1.20508
1.20593	1.20593
1.20237	1.20237
1.19281	1.21355
1.1839	1.21489
1.17706	1.21377
1.16828	1.21311
1.15128	1.22696
1.17403	1.22287
1.16512	1.23488
1.14566	1.24057
1.1537	1.24175
1.12641	1.25178
1.16615	1.22373
1.13538	1.24495
1.20078	1.2077
1.13419	1.25092
1.15629	1.21893
1.16477	1.2386
1.14216	1.25026
1.17268	1.22962
1.12342	1.25406
1.20252	1.21293
1.20318	1.19318
1.20602	1.20499
1.20773	1.19773
1.09797	1.26493
1.1036	1.26273
1.08722	1.27211
1.13202	1.23209
1.2201	1.20084
1.32099	1.11235
1.29367	1.14604
1.27591	1.14258
1.27425	1.1572
1.22988	1.19177
1.22788	1.17343
1.23928	1.1827
1.25883	1.15435
1.25103	1.17699
1.31202	1.1319
1.26702	1.16557
1.26564	1.14289
1.25374	1.16539
1.32072	1.12661
1.294	1.12364
1.24257	1.15683
1.07269	1.28092
1.21035	1.1822
1.33403	1.10607
1.34456	1.09877
1.11324	1.24666
1.28271	1.12996
1.11302	1.26971
1.30401	1.12289
1.3295	1.1151
1.09214	1.25988
1.14416	1.23054
1.31591	1.11736
1.22729	1.20203
1.12666	1.24376
1.15187	1.24927
1.18266	1.2227
1.27434	1.16827
1.25864	1.17665
1.10498	1.25359
1.28223	1.1591
1.30546	1.14045
1.34163	1.10695
1.17321	1.23673
1.07651	1.27442
1.19724	1.22209
1.15941	1.24539
1.27527	1.13545
1.34807	1.09634
1.12039	1.26392
1.35225	1.09375
1.24939	1.18236
1.09276	1.27745
1.3279	1.12287
1.23606	1.19181
1.12563	1.2368
1.23197	1.16496
1.14308	1.22409
1.35634	1.09974
1.10625	1.26977
1.18463	1.20496
1.11937	1.24165
1.08657	1.2651
1.28901	1.15497
1.08163	1.27719
1.1256	1.26048
1.33596	1.10092
1.26522	1.17276
1.23206	1.19826
1.18998	1.22504
1.1758	1.20658
1.09794	1.258
1.09762	1.27308
1.32888	1.10796
1.08136	1.26995
1.25147	1.15328
1.17899	1.22877
1.30864	1.1178
1.16046	1.214
1.33499	1.11176
1.30187	1.11683
1.13093	1.25829
1.2553	1.18213
1.24311	1.18909
1.31243	1.11276
1.29908	1.14611
1.22	1.17562
1.13724	1.2289
1.31715	1.1321
1.26108	1.14646
1.21499	1.20643
1.1043	1.24973
1.34053	1.09691
1.1839	1.22727
1.14797	1.2229
1.27643	1.16341
1.13517	1.2559
1.07849	1.28105
1.22011	1.20527
1.08777	1.27933
1.32433	1.10767
1.2936	1.15095
1.34769	1.10439
1.06926	1.28265
1.0651	1.28474
1.20566	1.18648
1.19764	1.21825
1.33127	1.1191
1.35364	1.09288
1.16831	1.2402
1.3271	1.10285
1.3521	1.10038
1.25764	1.14983
1.12778	1.26398
1.20568	1.21536
1.2703	1.14095
1.22844	1.16767
1.29146	1.13193
1.31043	1.13668
1.29072	1.12723
1.21811	1.18393
1.26985	1.17236
1.1762	1.232
1.09541	1.25586
1.16371	1.24308
1.29839	1.12161
1.08352	1.28052
1.18014	1.20385
1.12106	1.23766
1.13924	1.25489
1.102	1.27323
1.35721	1.09611
1.16705	1.20969
1.14775	1.2513
1.33936	1.11094
1.10034	1.25433
1.33762	1.11507
1.24709	1.18723
1.13618	1.25929
1.2174	1.17912
1.32094	1.10604
1.30627	1.14366
1.34322	1.09476
1.19754	1.19421
1.19421	1.19754
1.31626	1.11096
1.28696	1.12934
1.17147	1.20856
1.08276	1.26612
1.33079	1.10056
1.15127	1.21983
1.24688	1.16772
1.18334	1.20086
1.07337	1.2765
1.24178	1.16178
1.35754	1.09332
1.25648	1.14688
1.35835	1.08949
1.36126	1.09074
1.22603	1.17078
1.28585	1.15867
1.09597	1.27701
1.32438	1.12635
1.30887	1.14018
1.10913	1.24686
1.23388	1.19353
1.20101	1.21677
1.25015	1.18539
1.24015	1.19175
1.32079	1.12943
1.10977	1.27129
1.30903	1.11456
1.22321	1.17342
1.14195	1.22677
1.11795	1.26721
1.1243	1.2653
1.34812	1.09221
1.16376	1.21236
1.21258	1.21123
1.07832	1.27073
1.20896	1.21297
1.31433	1.1339
1.33757	1.09738
1.17825	1.23453
1.30551	1.11592
1.0709	1.27842
1.23895	1.15969
1.23654	1.16251
1.13057	1.26192
1.11296	1.24366
1.12874	1.23304
1.14483	1.25241
1.18194	1.23109
1.23768	1.19439
1.28309	1.16193
1.29133	1.12382
1.34531	1.1069
1.06633	1.28072
1.1561	1.24827
1.22387	1.20272
1.29693	1.14963
1.34247	1.11146
1.30239	1.14456
1.27979	1.16242
1.3539	1.10239
1.2622	1.17766
1.19986	1.22025
1.09858	1.27565
1.24615	1.15451
1.33337	1.09923
1.27654	1.16682
1.25405	1.1506
1.28867	1.1578
1.19119	1.1975
1.10487	1.27267
1.27164	1.13793
1.27001	1.16966
1.33511	1.11784
1.35525	1.09017
1.10091	1.25182
1.34874	1.10627
1.18825	1.19752
1.25878	1.14516
1.26312	1.14336
1.08814	1.26239
1.32694	1.12573
1.35057	1.10328
1.15797	1.21536
1.32485	1.10441
1.07394	1.27314
1.36015	1.09326
1.21395	1.17971
1.18624	1.1995
1.31752	1.10826
1.11571	1.26966
1.15392	1.21809
1.1414	1.25635
1.20198	1.18769
1.21739	1.20818
1.18743	1.22698
1.09795	1.25386
1.06948	1.27681
1.33029	1.12194
1.19597	1.19246
1.0749	1.28322
1.29914	1.11891
1.2923	1.15337
1.13377	1.22993
1.21646	1.17703
1.11604	1.24182
1.26695	1.1738
1.2579	1.17958
1.26737	1.141
1.194	1.22415
1.17414	1.20539
1.2147	1.20926
1.3143	1.10998
1.36122	1.08866
1.12171	1.26574
1.1386	1.25756
1.2077	1.18351
1.29923	1.14953
1.2511	1.1511
1.29634	1.12025
1.14989	1.25232
1.07247	1.28386
1.07951	1.26784
1.3385	1.11617
1.13325	1.26156
1.23389	1.19627
1.17881	1.20249
1.12617	1.23456
1.14621	1.25415
1.2779	1.165
1.31988	1.13143
1.07641	1.27199
1.25261	1.18307
1.36223	1.09116
1.33948	1.11337
1.29533	1.15232
1.24881	1.15305
1.35914	1.09697
1.16518	1.24125
1.36362	1.09286
1.31528	1.13568
1.08039	1.28014
1.06747	1.28464
1.107	1.27299
1.11784	1.23974
1.2644	1.17557
1.3671	1.08701
1.33337	1.11957
1.20779	1.21519
1.0923	1.25774
1.34703	1.09383
1.31286	1.13609
1.36483	1.08896
1.15616	1.2166
1.30877	1.11297
1.28884	1.12562
1.19138	1.19534
1.10091	1.27525
1.3448	1.10923
1.2789	1.13221
1.09015	1.27928
1.2114	1.18031
1.06795	1.279
1.17518	1.235
1.10768	1.2465
1.26481	1.14092
1.18116	1.20157
1.35315	1.0912
1.32323	1.12845
1.30031	1.14758
1.31179	1.13827
1.19747	1.19056
1.18551	1.22826
1.06485	1.28237
1.23576	1.19498
1.09016	1.26015
1.14593	1.22261
1.13927	1.22712
1.2037	1.18608
1.17741	1.20468
1.2056	1.18469
1.18368	1.22963
1.11074	1.24591
1.22165	1.20618
1.24153	1.15876
1.36571	1.0898
1.35031	1.09217
1.25722	1.18163
1.30385	1.14547
1.2602	1.17809
1.28509	1.16084
1.26901	1.13978
1.1971	1.19599
1.31639	1.13382
1.2725	1.16966
1.17198	1.20664
1.20321	1.21771
1.28576	1.12779
1.14122	1.22552
1.22367	1.17181
1.16659	1.21116
1.1436	1.2548
1.07125	1.27583
1.33176	1.12094
1.08517	1.27903
1.18061	1.2332
1.3361	1.09864
1.17092	1.239
1.08507	1.26373
1.27321	1.13599
1.2397	1.19349
1.15356	1.24961
1.19325	1.19569
1.34689	1.1075
1.30685	1.11454
1.36181	1.09395
1.20125	1.21871
1.31902	1.13274
1.19186	1.22537
1.06536	1.28008
1.14772	1.25327
1.21938	1.20714
1.18999	1.22686
1.27667	1.1334
1.08869	1.26018
1.24565	1.18863
1.26147	1.14446
1.30678	1.14217
1.25451	1.14872
1.21106	1.21273
1.12344	1.2366
1.2946	1.12158
1.29093	1.15488
1.34164	1.09499
1.0771	1.28266
1.2812	1.16304
1.27124	1.13664
1.21812	1.1756
1.13406	1.25955
1.13532	1.2287
1.36032	1.09532
1.06911	1.2843
1.34413	1.11099
1.14948	1.22072
1.27461	1.1342
1.1896	1.19666
1.22162	1.17277
1.35737	1.09831
1.3504	1.10487
1.07915	1.28232
1.35212	1.10358
1.3238	1.10565
1.32519	1.1279
1.22593	1.20299
1.26818	1.13877
1.07832	1.2688
1.22988	1.20047
1.09898	1.25235
1.2875	1.12702
1.22324	1.20473
1.33061	1.10504
1.08681	1.26323
1.32888	1.103
1.27947	1.16406
1.10246	1.27444
1.29679	1.15126
1.24173	1.19109
1.36328	1.08821
1.13055	1.23184
1.18637	1.22914
1.24873	1.18697
1.12003	1.26698
1.29268	1.15462
1.36524	1.08766
1.21515	1.17888
1.15149	1.25095
1.31638	1.109
1.11984	1.2392
1.25272	1.15012
1.3386	1.09652
1.18484	1.19887
1.14212	1.25683
1.06389	1.28316
1.2247	1.17049
1.06173	1.28366
1.31266	1.11132
1.16933	1.20865
1.11125	1.27119
1.23713	1.16099
1.24438	1.18965
1.32813	1.12426
1.36484	1.09203
1.30178	1.14642
1.19874	1.22013
1.34113	1.11298
1.1186	1.26836
1.31082	1.11232
1.11118	1.24459
1.08078	1.26657
1.14806	1.22149
1.23413	1.16338
1.3177	1.134
1.09417	1.27784
1.19627	1.19399
1.27	1.13836
1.33907	1.11475
1.21495	1.21039
1.26352	1.14167
1.17546	1.20484
1.24307	1.19047
1.08751	1.26159
1.1149	1.24154
1.2903	1.15641
1.18662	1.19822
1.27183	1.17103
1.13222	1.2308
1.07204	1.27437
1.34505	1.09384
1.23336	1.19782
1.28085	1.13059
1.33646	1.11705
1.12514	1.23557
1.20029	1.18877
1.22467	1.20366
1.29809	1.15033
1.07492	1.27198
1.30954	1.14101
1.28716	1.15887
1.10535	1.24822
1.31059	1.13962
1.12598	1.26514
1.06311	1.28409
1.06786	1.27771
1.20488	1.21677
1.14013	1.25747
1.11703	1.26892
1.28976	1.12431
1.08359	1.26457
1.20905	1.18224
1.26152	1.17859
1.19554	1.19628
1.12968	1.26314
1.16167	1.24454
1.24759	1.18836
1.26612	1.14036
1.32925	1.123
1.30327	1.11605
1.15211	1.2187
1.07754	1.26992
1.29397	1.15329
1.16685	1.24117
1.27602	1.16786
1.10393	1.27399
1.10608	1.27356
1.08231	1.28085
1.07082	1.2837
1.09154	1.2586
1.06665	1.27897
1.10314	1.24957
1.19591	1.22189
1.17652	1.23527
1.18861	1.2275
1.35135	1.0913
1.06444	1.28137
1.29276	1.12318
1.28403	1.12855
1.32212	1.12949
1.21621	1.20919
1.19478	1.19242
1.31914	1.10679
1.31398	1.13649
1.30098	1.14806
1.31645	1.13499
1.17098	1.20763
1.17462	1.237
1.26724	1.13964
1.30198	1.11914
1.16576	1.24224
1.21328	1.17886
1.3013	1.11789
1.24995	1.18659
1.30809	1.14159
1.19879	1.18972
1.29836	1.11989
1.10888	1.24585
1.18393	1.23068
1.19274	1.19487
1.16066	1.24583
1.33295	1.12076
1.2514	1.18477
1.24024	1.15871
1.0802	1.28155
1.16493	1.2114
1.21926	1.17448
1.31224	1.1388
1.15801	1.247
1.24957	1.15184
1.15499	1.21792
1.34753	1.10791
1.07039	1.27542
1.07381	1.28273
1.1874	1.22826
1.35464	1.10044
1.13782	1.22777
1.1397	1.22611
1.12326	1.26596
1.31282	1.13735
1.1696	1.24008
1.23512	1.19609
1.23635	1.19599
1.18479	1.22947
1.24517	1.19015
1.08635	1.27965
1.19344	1.19265
1.36685	1.0885
1.20891	1.2141
1.35746	1.09077
1.20085	1.18768
1.26858	1.17341
1.06291	1.28283
1.25928	1.17921
1.18715	1.19725
1.33475	1.09849
1.19508	1.19353
1.31534	1.10892
1.28597	1.15988
1.11656	1.24056
1.32953	1.10155
1.11414	1.27012
1.25871	1.18038
1.1351	1.25998
1.2205	1.17402
1.36574	1.09105
1.25423	1.18293
1.24313	1.19138
1.36063	1.0894
1.13745	1.25885
1.08873	1.27979
1.3461	1.10869
1.26016	1.14439
1.24714	1.15355
1.36726	1.08829
1.19011	1.19565
1.11265	1.27064
1.13413	1.26073
1.32804	1.12528
1.12134	1.26665
1.16187	1.21297
1.22994	1.1682
1.1113	1.24382
1.22761	1.16916
1.23062	1.16645
1.20629	1.21639
1.08447	1.2803
1.08457	1.26327
1.26581	1.17552
1.17789	1.20318
1.09411	1.25601
1.09674	1.2544
1.14312	1.25616
1.29385	1.12243
1.10982	1.24532
1.17342	1.23772
1.14886	1.25231
1.30433	1.11553
1.15271	1.25005
1.27091	1.17096
1.27822	1.16611
1.1365	1.2283
1.27884	1.16508
1.19241	1.19418
1.15517	1.24916
1.22945	1.16736
1.19623	1.1951
1.10857	1.27239
1.32066	1.13082
1.27379	1.16922
1.21238	1.17969
1.36641	1.08987
1.10989	1.27225
1.35432	1.0911
1.32586	1.1264
1.35836	1.09811
1.18369	1.19974
1.32431	1.12864
1.34557	1.10982
1.25861	1.14742
1.08968	1.25951
1.25817	1.14619
1.07664	1.27071
1.25238	1.18418
1.26123	1.14352
1.14691	1.22164
1.09285	1.27852
1.1448	1.25487
1.32603	1.10317
1.19567	1.19134
1.25386	1.14933
1.27352	1.13493
1.32232	1.10553
1.09164	1.27859
1.23137	1.19939
1.33009	1.12328
1.25333	1.18357
1.21	1.21329
1.0997	1.27584
1.19425	1.19506
1.10481	1.27371
1.2898	1.15739
1.34707	1.09295
1.24181	1.15738
1.3346	1.11885
1.13118	1.26258
1.33953	1.09624
1.16586	1.21073
1.32844	1.10193
1.07577	1.2714
1.2917	1.15527
1.30834	1.11369
1.17997	1.20166
1.19823	1.22137
1.24437	1.15542
1.30479	1.14431
1.17531	1.2361
1.22647	1.16977
1.21063	1.18088
1.30514	1.11488
1.09853	1.27643
1.10169	1.25064
1.26371	1.17661
1.08668	1.26234
1.30751	1.14273
1.28208	1.12936
1.18195	1.20093
1.33729	1.11635
1.18901	1.19592
1.13857	1.22686
1.20242	1.1868
1.28046	1.16395
1.20454	1.18584
1.19115	1.22638
1.25224	1.14972
1.34038	1.11412
1.20244	1.21852
1.36126	1.095
1.24102	1.19254
1.31252	1.11073
1.22077	1.20618
1.17222	1.23806
1.21565	1.17757
1.26021	1.17894
1.35744	1.08992
1.34221	1.11235
1.32313	1.10484
1.19495	1.22343
1.08586	1.26305
1.35233	1.09082
1.07275	1.27351
1.20667	1.18372
1.08525	1.27997
1.31026	1.11199
1.12	1.23838
1.35148	1.1045
1.08213	1.28165
1.27197	1.13602
1.28146	1.16366
1.27949	1.13133
1.17638	1.20438
1.30276	1.14633
1.1629	1.24403
1.11892	1.23908
1.3564	1.09015
1.26288	1.14253
1.23537	1.16263
1.33117	1.12185
1.12242	1.26631
1.17719	1.20383
1.14431	1.22319
1.28747	1.12607
1.35467	1.10135
1.09557	1.25513
1.1392	1.258
1.34937	1.09186
1.21371	1.21113
1.35708	1.09941
1.08746	1.27991
1.29281	1.15504
1.27957	1.16534
1.28446	1.16154
1.23447	1.19676
1.1424	1.22507
1.22277	1.17188
1.11358	1.24262
1.24585	1.18945
1.24666	1.18885
1.16273	1.21232
1.08714	1.26133
1.18143	1.23244
1.28311	1.12901
1.08182	1.26598
1.25622	1.18226
1.33923	1.11558
1.27315	1.16998
1.24119	1.15794
1.13122	1.231
1.18437	1.19867
1.24394	1.19045
1.06395	1.2824
1.3641	1.08763
1.34604	1.09349
1.31212	1.11177
1.19555	1.19428
1.15711	1.24796
1.08276	1.26531
1.21698	1.17618
1.23652	1.16143
1.36279	1.09373
1.18864	1.19678
1.06613	1.284
1.10043	1.25126
1.11969	1.26778
1.23805	1.19507
1.09047	1.25877
1.27531	1.16842
1.13831	1.25846
1.12299	1.23616
1.16403	1.24365
1.21417	1.17851
1.21003	1.18137
1.3018	1.1472
1.2372	1.19546
1.34474	1.11036
1.23876	1.19423
1.09732	1.27656
1.12407	1.23583
1.18293	1.23121
1.10554	1.24768
1.27053	1.13711
1.18273	1.20043
1.21496	1.17809
1.3357	1.11841
1.21276	1.21195
1.35548	1.10047
1.29472	1.15342
1.32171	1.1303
1.15042	1.2199
1.25199	1.1851
1.19323	1.22488
1.07788	1.2822
1.27823	1.13193
1.11558	1.24116
1.34089	1.09574
1.18561	1.19824
1.19156	1.19453
1.06398	1.28476
1.24227	1.19164
1.15899	1.24632
1.22404	1.20456
1.06419	1.28096
1.16484	1.24292
1.12213	1.23693
1.12135	1.26729
1.19641	1.22242
1.31798	1.10747
1.10179	1.27517
1.0714	1.27479
1.24842	1.18788
1.29741	1.11977
1.07337	1.28355
1.27755	1.13266
1.31132	1.13962
1.19279	1.19348
1.26881	1.13831
1.28639	1.12717
1.33651	1.09789
1.2631	1.17742
1.17359	1.20634
1.14377	1.25554
1.1908	1.19503
1.27264	1.13554
1.07538	1.27081
1.2909	1.15587
1.1821	1.2318
1.224	1.17083
1.26211	1.14314
1.27533	1.13364
1.30016	1.11816
1.32898	1.12382
1.10458	1.2488
1.15686	1.21581
1.20089	1.21952
1.15531	1.21708
1.13203	1.26193
1.19448	1.19318
1.25541	1.18292
1.11238	1.24338
1.36611	1.08772
1.1989	1.22084
1.2109	1.21334
1.25375	1.18396
1.21872	1.20776
1.28225	1.16271
1.33416	1.11955
1.06593	1.2799
1.10313	1.2746
1.31296	1.13795
1.36677	1.08983
1.33697	1.11741
1.17872	1.23311
1.20688	1.21553
1.0763	1.28311
1.28807	1.15858
1.17956	1.23348
1.21885	1.17532
1.06216	1.28431
1.06748	1.27818
1.26759	1.17398
1.34319	1.11201
1.19565	1.22287
1.32351	1.12899
1.33397	1.10225
1.2159	1.2099
1.31042	1.14035
1.33309	1.10042
1.33193	1.10025
1.09975	1.25187
1.15438	1.2497
1.19933	1.18903
1.10047	1.27589
1.29365	1.15403
1.33279	1.09981
1.20486	1.21735
1.35767	1.09893
1.30495	1.14493
1.08537	1.28064
1.26666	1.17468
1.27992	1.16472
1.25775	1.18081
1.11028	1.2447
1.20286	1.18615
1.28489	1.12788
1.25557	1.14748
1.13669	1.2598
1.1523	1.25076
1.35946	1.08922
1.09135	1.25818
1.10384	1.24925
1.29663	1.12091
1.23486	1.19723
1.14081	1.25725
1.35074	1.09134
1.0983	1.25287
1.1497	1.22002
1.36195	1.09503
1.29984	1.14887
1.35985	1.09638
1.14535	1.25508
1.063	1.28461
1.32508	1.10376
1.25403	1.14838
1.07332	1.27293
1.16993	1.20799
1.14727	1.25385
1.2532	1.14938
1.18612	1.1976
1.29713	1.15068
1.12542	1.23484
1.1513	1.21923
1.15987	1.24592
1.18464	1.23023
1.12497	1.26551
1.18541	1.22997
1.27473	1.16881
1.12733	1.2337
1.17877	1.23393
1.2488	1.15246
1.29834	1.11932
1.19646	1.19075
1.26491	1.17616
1.06656	1.28454
1.18402	1.23102
1.16089	1.21336
1.32379	1.10442
1.27746	1.1667
1.25099	1.18533
1.33048	1.12283
1.1545	1.21732
1.34674	1.10865
1.23898	1.16096
1.16782	1.24082
1.34845	1.10702
1.23804	1.16069
1.26651	1.13971
1.19786	1.18998
1.19372	1.1947
1.26996	1.13762
1.34987	1.10558
1.28669	1.15963
1.10944	1.245
1.24799	1.15304
1.23248	1.19881
1.19324	1.19415
1.33177	1.12166
1.34452	1.09358
1.12472	1.23527
1.30659	1.11406
1.33386	1.12024
1.31574	1.13604
1.18233	1.20009
1.31855	1.13351
1.22788	1.16815
1.27125	1.17152
1.33556	1.09826
1.27055	1.17183
1.22523	1.17028
1.07414	1.28351
1.36627	1.09075
1.36042	1.08895
1.30673	1.14314
1.10767	1.273
1.2048	1.18516
1.15909	1.21458
1.31354	1.13718
1.24156	1.19202
1.07865	1.26819
1.16916	1.24045
1.22259	1.20559
1.07381	1.27231
1.18814	1.22813
1.14851	1.25297
1.20045	1.22022
1.15099	1.25163
1.36242	1.0882
1.06383	1.28181
1.23408	1.1975

==> PlotData/XZ_Lambda19_05195_not_allowed.dat <==
1.01	1.4
1.18	1.2
1.4	1.4
1.4	1.01
1.2	1.18
1.01	1.01
1.22	1.22
1.19184	1.19184
1.18853	1.18853
1.18922	1.18922
1.18659	1.18659
1.18942	1.18942
1.1908	1.1908
1.18858	1.18858
1.19161	1.19161
1.19417	1.19417
1.18622	1.18622
1.19066	1.19066
1.18528	1.18528
1.19394	1.19394
1.19102	1.19102
1.19196	1.19196
1.18819	1.18819
1.19358	1.19358
1.18036	1.18036
1.1912	1.1912
1.1182	1.23454
1.13554	1.22408
1.1921	1.18716
1.15681	1.20995
1.17033	1.20598
1.18613	1.19288
1.17291	1.20043
1.09809	1.25139
1.22546	1.16463
1.18405	1.35009
1.37357	1.17887
1.03574	1.22737
1.09376	1.34073
1.23467	1.04788
1.13374	1.31496
1.18961	1.26956
1.04432	1.29983
1.31855	1.05674
1.26477	1.1048
1.36485	1.10041
1.15517	1.27826
1.0751	1.30422
1.30144	1.0913
1.13084	1.28532
1.35305	1.1353
1.05576	1.26644
1.3348	1.08983
1.16985	1.26214
1.3463	1.11602
1.29567	1.26186
1.32642	1.15227
1.28674	1.10658
1.09772	1.28722
1.14007	1.2715
1.3334	1.13806
1.25766	1.13484
1.11072	1.27842
1.27823	1.12367
1.15573	1.26355
1.31908	1.09783
1.05759	1.2824
1.30305	1.10341
1.08184	1.29079
1.08036	1.26331
1.12474	1.26799
1.33347	1.1269
1.3107	1.1434
1.30601	1.11313
1.25557	1.21962
1.06846	1.28918
1.0696	1.27022
1.14598	1.26177
1.25302	1.14867
1.15976	1.25581
1.3519	1.10506
1.133	1.26347
1.20404	1.23416
1.10214	1.27686
1.08893	1.28337
1.29558	1.11445
1.23189	1.21349
1.18219	1.24198
1.26718	1.1338
1.19004	1.23034
1.17227	1.24757
1.2419	1.1521
1.3293	1.09791
1.29811	1.15184
1.31871	1.13779
1.21194	1.17561
1.25787	1.18739
1.31536	1.10777
1.18164	1.23398
1.33642	1.11934
1.29881	1.19413
1.27701	1.18326
1.20885	1.22236
1.29305	1.16836
1.26999	1.17606
1.14955	1.21765
1.28146	1.1733
1.29113	1.15976
1.32427	1.13415
1.34383	1.0845
1.28558	1.16692
1.23902	1.20097
1.06663	1.27785
1.10984	1.2442
1.14038	1.2585
1.32312	1.1027
1.25877	1.14213
1.21655	1.21013
1.22176	1.17122
1.28927	1.12059
1.08115	1.28503
1.34106	1.09103
1.15119	1.2582
1.16381	1.24959
1.24876	1.19024
1.22524	1.20855
1.19711	1.22886
1.23273	1.2055
1.26217	1.18003
1.24128	1.19434
1.20287	1.21913
1.34145	1.1141
1.20345	1.18407
1.17589	1.24209
1.12859	1.23024
1.27356	1.13098
1.34661	1.10934
1.11616	1.27204
1.09754	1.28051
1.28072	1.16476
1.16695	1.24525
1.14458	1.25565
1.21165	1.21401
1.0741	1.28504
1.23311	1.16056
1.26349	1.13718
1.2834	1.12474
1.31381	1.1377
1.34571	1.08976
1.15701	1.25016
1.0902	1.25819
1.07711	1.26783
1.32855	1.12797
1.27526	1.17254
1.26936	1.13738
1.20743	1.17927
1.18538	1.19763
1.19737	1.18572
1.1158	1.24013
1.33335	1.09622
1.16253	1.20998
1.28632	1.16193
1.10637	1.27501
1.07091	1.27416
1.27816	1.1282
1.29715	1.11831
1.15422	1.21551
1.14922	1.25438
1.30263	1.14712
1.37283	1.06776
1.36378	1.08702
1.36166	1.09572
1.35375	1.08813
1.27884	1.16877
1.12414	1.23386
1.23571	1.19701
1.25398	1.18659
1.06311	1.28166
1.2867	1.12612
1.32451	1.12958
1.21409	1.17781
1.17691	1.2376
1.12043	1.26799
1.08571	1.2622
1.14272	1.22194
1.17216	1.24329
1.3577	1.10174
1.18519	1.23053
1.07441	1.27082
1.2346	1.20157
1.19477	1.22533
1.33623	1.09432
1.23919	1.1565
1.2488	1.15135
1.11004	1.27438
1.18936	1.19495
1.13641	1.26475
1.26579	1.17628
1.20873	1.21724
1.31846	1.10388
1.35057	1.09055
1.29428	1.15418
1.25845	1.18319
1.22421	1.20528
1.09307	1.28044
1.19644	1.18923
1.33372	1.12178
1.27871	1.13121
1.22842	1.20536
1.26263	1.14073
1.23588	1.16079
1.32004	1.13468
1.19907	1.22336
1.13862	1.22569
1.2179	1.17415
1.17628	1.20362
1.29347	1.12084
1.13205	1.2288
1.07061	1.28562
1.24442	1.15343
1.26616	1.13915
1.30116	1.1148
1.22063	1.20798
1.24438	1.19123
1.08453	1.28297
1.15716	1.21315
1.16008	1.24838
1.20027	1.1866
1.31127	1.11122
1.3317	1.12385
1.27273	1.1346
1.14675	1.22083
1.23018	1.16339
1.1527	1.25127
1.07791	1.28371
1.17123	1.24007
1.23154	1.20303
1.33927	1.09409
1.29148	1.15631
1.22441	1.16888
1.20708	1.18185
1.34513	1.11227
1.18841	1.22864
1.06372	1.28544
1.28143	1.12764
1.16253	1.24702
1.1916	1.22691
1.13494	1.22726
1.10408	1.24844
1.20991	1.17903
1.11836	1.23744
1.16914	1.24291
1.25975	1.17996
1.13766	1.26085
1.15993	1.21131
1.27315	1.17106
1.27585	1.13254
1.3217	1.13275
1.06806	1.28652
1.11307	1.27205
1.2303	1.20111
1.08105	1.2822
1.12113	1.23535
1.31113	1.14043
1.08992	1.28105
1.32651	1.10115
1.34333	1.09185
1.23933	1.19657
1.08008	1.26575
1.2891	1.12351
1.17344	1.23963
1.1285	1.26515
1.31769	1.13546
1.28313	1.16454
1.09942	1.27767
1.27615	1.16986
1.35863	1.08821
1.25314	1.18471
1.22803	1.16523
1.08294	1.26388
1.23387	1.16268
1.08708	1.28189
1.25096	1.18741
1.09456	1.25515
1.17246	1.20393
1.35856	1.09907
1.16664	1.20855
1.2261	1.16706
1.24122	1.15514
1.09553	1.27932
1.25591	1.18397
1.1644	1.24512
1.21543	1.1756
1.34041	1.11718
1.13577	1.26239
1.16705	1.24206
1.20576	1.21724
1.24674	1.18957
1.28871	1.15983
1.17724	1.20097
1.30861	1.14241
1.30653	1.14473
1.28361	1.12791
1.23413	1.19895
1.16188	1.24516
1.22664	1.20422
1.32906	1.12585
1.34489	1.09294
1.18658	1.19601
1.36338	1.09633
1.36826	1.08506
1.3679	1.0806
1.36519	1.09343
1.07149	1.27251
1.34119	1.09329
1.29136	1.12175
1.32084	1.10421
1.26022	1.14355
1.22908	1.20347
1.31897	1.10606
1.33477	1.09761
1.30423	1.11462
1.19479	1.19122
1.10446	1.27485
1.17613	1.23629
1.1829	1.1995
1.16948	1.2077
1.271	1.17316
1.25609	1.1459
1.33201	1.09779
1.32887	1.09987
1.11743	1.26989
1.32234	1.13059
1.15853	1.24735
1.21988	1.17366
1.32667	1.12776
1.14919	1.21944
1.15256	1.21708
1.12585	1.26615
1.24894	1.18829
1.24194	1.19244
1.13089	1.23038
1.19531	1.19531
1.16445	1.21067
1.19891	1.18861
1.09764	1.2784
1.26893	1.17407
1.13069	1.26351
1.12363	1.23534
1.24024	1.15767
1.28095	1.1296
1.10103	1.25055
1.27915	1.16618
1.17452	1.23799
1.1263	1.23289
1.20911	1.18102
1.32955	1.12419
1.34813	1.09084
1.11096	1.27257
1.08612	1.28058
1.31593	1.13706
1.21359	1.21179
1.35587	1.08884
1.22948	1.16596
1.16138	1.21255
1.17893	1.23537
1.34624	1.09164
1.33769	1.09526
1.12229	1.26724
1.23801	1.15899
1.13693	1.22728
1.29915	1.11734
1.2237	1.20667
1.29042	1.15796
1.18292	1.23187
1.11287	1.24266
1.07597	1.27021
1.14085	1.22438
1.10894	1.27289
1.3545	1.10306
1.28696	1.16014
1.22686	1.1685
1.19703	1.22359
1.36036	1.09745
1.26339	1.17799
1.32483	1.10275
1.15919	1.21282
1.28418	1.1628
1.20939	1.21548
1.092	1.27905
1.24646	1.1531
1.16067	1.24693
1.23757	1.19599
1.35618	1.10151
1.35249	1.08996
1.09687	1.25347
1.13507	1.26108
1.27038	1.13501
1.33844	1.11756
1.25788	1.1444
1.16956	1.24106
1.26365	1.13961
1.24438	1.15492
1.2006	1.22091
1.15585	1.21509
1.34302	1.11261
1.27717	1.16848
1.09379	1.27907
1.08303	1.28189
1.15113	1.21819
1.26199	1.14255
1.11498	1.27125
1.3307	1.09875
1.16505	1.24342
1.2118	1.17905
1.32221	1.10489
1.17253	1.23845
1.34908	1.10689
1.23201	1.16368
1.1909	1.19408
1.26717	1.13724
1.20247	1.18558
1.34012	1.11582
1.32892	1.1011
1.27454	1.16973
1.12788	1.23205
1.28529	1.12621
1.3345	1.12023
1.23216	1.19944
1.13888	1.25897
1.08826	1.28076
1.14391	1.22288
1.1872	1.23001
1.27363	1.13326
1.36638	1.08636
1.30242	1.11542
1.29294	1.12208
1.11909	1.23828
1.21	1.21415
1.08472	1.28136
1.12019	1.23682
1.12378	1.26684
1.15442	1.25035
1.19872	1.2219
1.21819	1.20876
1.17429	1.20432
1.14423	1.25809
1.06081	1.28257
1.34258	1.0933
1.08193	1.26525
1.06901	1.27627
1.25142	1.18584
1.25847	1.18159
1.36294	1.09438
1.22889	1.2022
1.07328	1.27216
1.20538	1.18353
1.07941	1.28368
1.33668	1.09675
1.13359	1.22867
1.18807	1.19616
1.16256	1.21163
1.30072	1.11632
1.0974	1.27702
1.07564	1.28399
1.33239	1.12219
1.17868	1.20115
1.23054	1.16477
1.14224	1.25781
1.20742	1.21656
1.24272	1.15563
1.18948	1.22861
1.17744	1.20236
1.14364	1.25686
1.34048	1.09533
1.25479	1.1836
1.31728	1.10736
1.22752	1.16665
1.15721	1.24859
1.12188	1.23654
1.36121	1.08796
1.10082	1.27659
1.33666	1.11825
1.31364	1.10966
1.2389	1.19482
1.35753	1.10018
1.32339	1.104
1.15477	1.21673
1.17286	1.20532
1.35383	1.08942
1.22577	1.16939
1.32026	1.13339
1.29999	1.14949
1.26723	1.17472
1.16333	1.24445
1.18135	1.20036
1.25097	1.15038
1.1506	1.25265
1.29565	1.1198
1.07073	1.2846
1.24134	1.15655
1.07239	1.28484
1.15585	1.24959
1.0789	1.26714
1.13227	1.26232
1.13401	1.26247
1.22363	1.1702
1.10302	1.27538
1.25719	1.18293
1.14667	1.25472
1.14222	1.22347
1.28247	1.16317
1.06101	1.28383
1.34529	1.11087
1.33162	1.09951
1.32131	1.13159
1.27762	1.16716
1.28258	1.1285
1.15811	1.21378
1.129	1.23138
1.23543	1.16199
1.06926	1.28548
1.13757	1.2597
1.29591	1.15278
1.2906	1.12303
1.32818	1.12652
1.06563	1.28557
1.31046	1.14161
1.11733	1.23911
1.11369	1.271
1.22767	1.20324
1.09638	1.27824
1.19274	1.22587
1.19609	1.22328
1.30868	1.11244
1.09235	1.25703
1.28822	1.12508
1.29754	1.11916
1.1363	1.26041
1.17746	1.23608
1.25454	1.14776
1.30005	1.11769
1.33338	1.09821
1.19624	1.19034
1.21533	1.17681
1.27145	1.13542
1.21234	1.17784
1.20157	1.18662
1.32751	1.1017
1.20425	1.18494
1.12707	1.2335
1.1072	1.24638
1.26453	1.17661
1.222	1.20694
1.06705	1.28557
1.21014	1.18012
1.33534	1.11914
1.11643	1.27053
1.24802	1.1525
1.30721	1.11355
1.34605	1.0928
1.07382	1.28404
1.21715	1.17511
1.35547	1.10122
1.34967	1.09118
1.20672	1.18296
1.26487	1.1399
1.10744	1.27363
1.31892	1.13381
1.14894	1.25332
1.32615	1.10225
1.20157	1.21958
1.15954	1.24655
1.2121	1.21284
1.33945	1.09531
1.22287	1.20586
1.3057	1.1141
1.15885	1.21438
1.0996	1.27664
1.27033	1.13634
1.35649	1.0895
1.33146	1.12266
1.32025	1.10544
1.36666	1.09132
1.09937	1.25143
1.28927	1.15853
1.07227	1.27301
1.24097	1.19342
1.27708	1.13238
1.18039	1.23418
1.12554	1.23377
1.30434	1.14577
1.26717	1.13839
1.22518	1.20439
1.3594	1.08879
1.26115	1.17953
1.148	1.22058
1.20395	1.21803
1.35284	1.1039
1.28489	1.1273
1.33012	1.09973
1.15731	1.21474
1.28519	1.16186
1.16831	1.24111
1.16604	1.20964
1.07687	1.26932
1.14553	1.22211
1.15053	1.21915
1.14787	1.25413
1.17995	1.20091
1.2344	1.19793
1.35046	1.10561
1.22996	1.1662
1.13268	1.22984
1.10202	1.27583
1.09069	1.27979
1.34362	1.09397
1.34021	1.11489
1.26824	1.1378
1.27557	1.16915
1.19495	1.22425
1.18172	1.23302
1.08355	1.26293
1.29848	1.11819
1.27089	1.17218
1.22055	1.2071
1.33585	1.09767
1.26236	1.17887
1.34409	1.11196
1.22302	1.17108
1.1934	1.19195
1.16767	1.20896
1.19778	1.22301
1.09798	1.2524
1.2194	1.20796
1.20794	1.18253
1.35408	1.09026
1.2477	1.18939
1.06503	1.27986
1.25613	1.18301
1.32626	1.12713
1.22869	1.20157
1.21635	1.17591
1.19176	1.19341
1.12742	1.26476
1.25712	1.14598
1.16034	1.21312
1.29182	1.12292
1.33233	1.09884
1.0882	1.26019
1.06826	1.28554
1.19036	1.22746
1.30714	1.1436
1.12464	1.2661
1.36078	1.09616
1.12865	1.26409
1.19384	1.22512
1.31669	1.13583
1.24568	1.15368
1.29458	1.12074
1.36556	1.09226
1.3378	1.11693
1.2747	1.13333
1.11176	1.27194
1.23996	1.19422
1.17172	1.20598
1.31634	1.10804
1.36392	1.09356
1.10564	1.27447
1.09536	1.27847
1.32048	1.13214
1.33912	1.11697
1.2327	1.16401
1.16169	1.246
1.26993	1.1732
1.19805	1.18919
1.15375	1.2173
1.23701	1.16026
1.12943	1.23208
1.15286	1.21796
1.20001	1.18763
1.22848	1.16676
1.36513	1.08701
1.07987	1.28273
1.30571	1.14472
1.33766	1.09618
1.07689	1.28345
1.36275	1.08773
1.32299	1.12988
1.3475	1.09156
1.23322	1.19874
1.07811	1.26792
1.26399	1.14074
1.22109	1.17255
1.17589	1.23696
1.28838	1.15908
1.17026	1.2071
1.16359	1.21156
1.29694	1.15196
1.06228	1.28235
1.12494	1.2344
1.13462	1.22821
1.32133	1.10505
1.24995	1.18743
1.34248	1.09435
1.31457	1.13708
1.07806	1.28289
1.13015	1.2312
1.18637	1.19696
1.32546	1.12841
1.0896	1.28004
1.32436	1.10372
1.23105	1.16539
1.1595	1.21373
1.14217	1.22436
1.2276	1.16761
1.13973	1.22539
1.11882	1.26875
1.35498	1.08948
1.35782	1.08907
1.1516	1.25163
1.15644	1.21548
1.2395	1.15846
1.10864	1.24548
1.32713	1.12646
1.19239	1.19268
1.28592	1.12671
1.28177	1.16432
1.2557	1.14685
1.11029	1.27307
1.2082	1.21574
1.35668	1.10048
1.19732	1.18966
1.18625	1.22989
1.33858	1.0957
1.36725	1.08614
1.11494	1.27034
1.08689	1.2808
1.15559	1.21614
1.29274	1.15633
1.28579	1.16088
1.3411	1.09453
1.13162	1.26319
1.28149	1.12887
1.09517	1.27777
1.1738	1.23845
1.14092	1.25793
1.17741	1.23529
1.15328	1.25056
1.2087	1.21492
1.08376	1.28126
1.18447	1.19701
1.1279	1.23286
1.17919	1.23469
1.35909	1.09821
1.18392	1.19839
1.07743	1.26865
1.22496	1.16958
1.13612	1.22761
1.06607	1.28498
1.36455	1.09277
1.21698	1.20936
1.0742	1.27165
1.33372	1.12092
1.18948	1.22786
1.29767	1.15114
1.32889	1.12511
1.12258	1.23562
1.25078	1.18661
1.22696	1.20276
1.10663	1.27407
1.07992	1.26649
1.31478	1.10878
1.24322	1.15596
1.22592	1.20387
1.09845	1.27704
1.25942	1.14411
1.23832	1.19587
1.21843	1.17474
1.23799	1.15965
1.13804	1.22661
1.17156	1.23918
1.30167	1.11619
1.19973	1.22102
1.31526	1.13661
1.22795	1.20249
1.28325	1.16263
1.21503	1.21077
1.25304	1.18547
1.0697	1.28479
1.14889	1.22025
1.30953	1.14168
1.17534	1.20426
1.11453	1.24144
1.30069	1.1173
1.23151	1.16447
1.29328	1.15518
1.0661	1.27889
1.18767	1.22897
1.25772	1.14552
1.3033	1.11536
1.29073	1.15689
1.21324	1.17817
1.27694	1.16783
1.11776	1.26919
1.17831	1.202
1.11249	1.27154
1.31728	1.13481
1.06161	1.28286
1.24978	1.15119
1.36754	1.08679
1.33108	1.12326
1.27625	1.1685
1.36009	1.09686
1.31811	1.13442
1.09264	1.27934
1.17058	1.23972
1.06828	1.28483
1.18727	1.19647
1.27392	1.13413
1.17299	1.20579
1.09658	1.27742
1.35324	1.09047
1.28903	1.1243
1.29911	1.15029
1.33015	1.10061
1.34854	1.09164
1.34693	1.09205
1.09444	1.27846
1.21247	1.17858
1.31992	1.13275
1.1344	1.26143
1.11639	1.2697
1.36624	1.08701
1.0839	1.26359
1.12104	1.23701
1.2454	1.15437
1.21111	1.17983
1.33302	1.12158
1.20347	1.18554
1.09567	1.25458
1.17915	1.20177
1.25417	1.18472
1.22205	1.17196
1.07186	1.28443
1.1406	1.2251
1.07887	1.28296
1.19433	1.19186
1.17935	1.23414
1.25763	1.18205
1.20717	1.21604
1.13457	1.22895
1.20508	1.18439
1.35375	1.10312
1.34222	1.11302
1.28391	1.16209
1.29948	1.11814
1.29056	1.12372
1.06783	1.27728
1.08936	1.2593
1.32011	1.10609
1.33193	1.09977
1.2625	1.14194
1.18082	1.20094
1.2875	1.15936
1.16449	1.24406
1.0976	1.25324
1.07174	1.27385
1.13546	1.22786
1.3518	1.09044
1.1107	1.272
1.14307	1.22348
1.18474	1.19777
1.27196	1.17142
1.16545	1.21035
1.15639	1.24882
1.23882	1.15905
1.10125	1.27589
1.35953	1.09754
1.29844	1.15082
1.16883	1.20843
1.12042	1.23762
1.27972	1.13071
1.26572	1.1398
1.2492	1.18757
1.25813	1.1812
1.12868	1.23239
1.24221	1.15634
1.29398	1.12162
1.06482	1.28525
1.27361	1.17025
1.14142	1.22475
1.19207	1.22605
1.08461	1.2628
1.19791	1.22233
1.14267	1.25717
1.29517	1.12086
1.13193	1.23034
1.10275	1.24952
1.13318	1.26212
1.20588	1.18398
1.11657	1.23993
1.22651	1.20332
1.36275	1.09525
1.07479	1.28375
1.29242	1.15554
1.25869	1.14456
1.14541	1.25596
1.27271	1.17069
1.23128	1.19998
1.2009	1.18697
1.12641	1.26535
1.33383	1.09864
1.24808	1.18868
1.12626	1.23394
1.33084	1.09993
1.17376	1.20501
1.16596	1.24258
1.26265	1.17817
1.17697	1.20327
1.24092	1.15739
1.22913	1.16669
1.0936	1.27848
1.13335	1.22948
1.35488	1.10188
1.19036	1.19469
1.27595	1.1332
1.12967	1.26358
1.32692	1.10227
1.07289	1.28425
1.13549	1.26049
1.3012	1.14822
1.2087	1.18193
1.23802	1.16011
1.17463	1.20485
1.31239	1.13897
1.14172	1.2573
1.12283	1.2668
1.26686	1.13906
1.21901	1.1741
1.0913	1.2578
1.22344	1.20529
1.13949	1.25849
1.12416	1.23482
1.09584	1.27767
1.34382	1.09313
1.08128	1.26566
1.29651	1.11974
1.32779	1.12609
1.0701	1.27529
1.33736	1.11774
1.34774	1.10805
1.25688	1.18227
1.26338	1.14105
1.18708	1.22937
1.13896	1.22622
1.1767	1.23588
1.33949	1.11612
1.11845	1.23882
1.17132	1.20658
1.35611	1.10082
1.17501	1.23732
1.24543	1.19031
1.19707	1.22301
1.35587	1.0895
1.21605	1.17658
1.1782	1.23506
1.22962	1.20105

==> PlotData/ZX_Lambda11_allowed.dat <==
1.	0.9
0.93	0.96
0.96	0.93
0.9866666666666667	0.9433333333333334
0.9433333333333334	0.9866666666666667
0.9533333333333334	0.91
0.9955555555555555	0.9477777777777778
0.9477777777777778	0.9955555555555555
0.9244444444444445	0.9822222222222222
0.9711111111111111	0.9566666666666667
0.9907407407407407	0.9748148148148148
0.9748148148148148	0.9907407407407407
0.9511111111111111	0.9033333333333333
0.9437037037037037	0.9337037037037037
0.9548148148148148	0.9644444444444444
0.924074074074074	0.9925925925925926
0.9403703703703704	0.917283950617284
0.9582716049382716	0.9759259259259259
0.9349794238683128	0.9486831275720164
0.9603703703703703	0.9455555555555556
0.9985185185185185	0.9492592592592592
0.9492592592592592	0.9985185185185185
0.9964197530864197	0.9746913580246913
0.9746913580246913	0.9964197530864197
0.9118518518518519	0.9903703703703703
0.9449382716049383	0.9581481481481481
0.9503703703703704	0.9011111111111111
0.9244444444444445	0.997037037037037
0.9363374485596708	0.9290123456790124
0.9795061728395061	0.9693827160493828
0.9238683127572017	0.9687242798353909
0.969917695473251	0.9811111111111112
0.9949794238683127	0.9877366255144033
0.9877366255144033	0.9949794238683127
0.9320850480109739	0.9379149519890261
0.9234887974394148	0.9566575217192501
0.9120987654320988	0.9958024691358025
0.9853086419753087	0.98
0.9600182898948331	0.9578737997256516
0.948989483310471	0.9411294010059442
0.9199314128943759	0.9764883401920439
0.9159259259259259	0.9837037037037037
0.9995061728395062	0.9497530864197531
0.998641975308642	0.9748148148148148
0.9497530864197531	0.9995061728395062
0.9748148148148148	0.998641975308642
0.9731001371742113	0.9652674897119341
0.9247325102880659	0.9988477366255144
0.9441838134430727	0.9118106995884774
0.9789300411522633	0.9824691358024691
0.9567962200884012	0.951143118427069
0.9656241426611797	0.97559670781893
0.9272580399329371	0.950454199055022
0.9409373571101967	0.9503200731595793
0.9593187014174669	0.9679972565157751
0.916191129401006	0.9729858253315044
0.9501234567901234	0.9003703703703704
0.9978737997256516	0.987517146776406
0.987517146776406	0.9978737997256516
0.9807544581618656	0.9872427983539095
0.953119951226947	0.9455616521871666
0.9122770919067216	0.9982167352537723
0.9215058680079257	0.9631108062795305
0.9355418381344307	0.9417268709038257
0.9749519890260631	0.9719341563786008
0.9296712899456384	0.9463775847177768
0.9804938271604938	0.9753497942386832
0.9452918762383783	0.9528227404359091
0.9447142203932327	0.907764060356653
0.9653330285017527	0.959387288523091
0.9117283950617284	0.9839506172839506
0.9190733119951228	0.968553574150282
0.9505781638977798	0.9530970888584057
0.964541990550221	0.9711156835848194
0.9973708276177412	0.9939186099679926
0.9939186099679926	0.9973708276177412
0.98960219478738	0.9854183813443073
0.9440847431793934	0.9378052126200275
0.9993827160493827	0.9748559670781893
0.9748559670781893	0.9993827160493827
0.93986739826246	0.9337661941777168
0.9157796067672611	0.979570187471422
0.9378052126200275	0.9448463140781385
0.9856698673982625	0.990246913580247
0.9998353909465021	0.949917695473251
0.949917695473251	0.9998353909465021
0.9248834019204389	0.9995610425240055
0.9751714677640604	0.9800823045267489
0.9372610882487425	0.9222999542752629
0.9063008687700046	0.9977869227251943
0.923226134227506	0.9530386628054667
0.9990855052583447	0.9874577046181985
0.9874577046181985	0.9990855052583447
0.9688843164151806	0.9662139917695474
0.9697530864197531	0.9724279835390947
0.9296616369455876	0.9352827312909617
0.9925788751714678	0.9901646090534979
0.9629101254890007	0.9675781130925164
0.9295109146640925	0.9414293214110315
0.9123868312757202	0.9992592592592593
0.9445079510237261	0.9494096428389981
0.9722450845907636	0.9689849108367626
0.9149443682365493	0.9718183203779911
0.9587451099933954	0.9618274653254077
0.9453228674490677	0.9410211857948484
0.9533053904384494	0.9489015902047452
0.9274960343669382	0.9446096180008693
0.9503737573879321	0.906036512049315
0.9400868770004572	0.942519263662382
0.9405456485291877	0.9464317769987637
0.9738637402834933	0.97639231824417
0.9101920438957476	0.9937722908093278
0.9144840725499161	0.9770248437738149
0.9369476197734086	0.9324334027671933
0.998818777625362	0.9937921048620637
0.9937921048620637	0.998818777625362
0.9501381903165168	0.9468825890362241
0.9414007011126353	0.9134324035970127
0.9997393689986283	0.9749245541838134
0.9749245541838134	0.9997393689986283
0.9104526748971193	0.9879835390946502
0.9195088824535556	0.961532964148419
0.9355189757658894	0.9258085657674135
0.9865904587715287	0.9835573845450388
0.9260199909303196	0.947028588309897
0.9129964944368237	0.9806797744246304
0.906229233348575	0.9990153939948179
0.933752476756592	0.9290032007315958
0.9837616217040085	0.9875811614083219
0.9883081847279378	0.9927846364883401
0.9192465579434029	0.965204999237921
0.9411710613219529	0.9367179799827262
0.9822071499940728	0.9784936239394402
0.9662599423078009	0.968891090450304
0.9910577655845145	0.9951592745008383
0.9773708276177412	0.9746502057613169
0.9258594462978957	0.9435423311336536
0.999608291418991	0.9874607529340039
0.9874607529340039	0.999608291418991
0.9295738002901545	0.9388178179703862
0.9809058578468729	0.9840954122847126
0.9250330767353918	0.9492792489351279
0.9465999424207014	0.9507441277583024
0.9663623431387491	0.9630742264898643
0.9081984453589392	0.9928486511202561
0.92493369913123	0.9997988111568359
0.9383965858862978	0.9409428892388807
0.938250266727633	0.9189208962048468
0.9612103507256685	0.9662465071381395
0.9999451303155007	0.9499725651577503
0.9499725651577503	0.9999451303155007
0.9124401768023167	0.9996860234720317
0.9800844496378713	0.9776011448119358
0.9083417162017985	0.9962444749276025
0.9902331961591221	0.9880338363054413
0.9488074311165303	0.9443660349878914
0.920952655139517	0.9585759849164818
0.916140512305223	0.9697357938134242
0.9433175272513787	0.9473498845591514
0.9472549351668389	0.9061922584068599
0.9966580297718843	0.9914032413758065
0.9092760249961896	0.9909495503734187
0.9641512980744805	0.9610501447950007
0.9856973022405121	0.9880749885688157
0.9676594015139969	0.971098917847889
0.934020446296014	0.9388487903643113
0.999475689681451	0.9937509525986892
0.9937509525986892	0.999475689681451
0.966721536351166	0.9001646090534979
0.947655845145557	0.9429691724951593
0.9998948331047096	0.9749657064471879
0.9749657064471879	0.9998948331047096
0.9835162887319571	0.9803559755457332
0.9213405815509154	0.9561294856813832
0.9849773916577758	0.9820438957475994
0.9273822556658845	0.9416556933569923
0.9493872320727983	0.9047153493990867
0.949059368772827	0.9512804055389027
0.9565680480053289	0.9535507986775578
0.9116023980084337	0.9810770715846162
0.9393556763591819	0.9353352676966964
0.9489198048325214	0.902873018829936
0.9831760063675931	0.9856434486612813
0.954330414853201	0.950560062170589
0.9062231367169639	0.9995671391556166
0.9411756337956613	0.9443599948065731
0.9181483739493189	0.9668522187787544
0.9693032152205042	0.9769163463112556
0.9704747030557798	0.9744618499513586
0.9233601367686055	0.9508909570603531
0.9511478602516553	0.9485947264136564
0.9752339582380735	0.9777137631458619
0.9772179602251237	0.9805038188623008
0.9706406543717929	0.9665996037189453
0.9879266371996139	0.9911736015851242
0.9312779217260242	0.9356979231937318
0.951554156006447	0.9598371269672317
0.952347233834605	0.9566176680449133
0.9547532993279557	0.96105164084391
0.9537389456446635	0.9592691853734148
0.9571297788279856	0.9605841524297906
0.9930716862266931	0.9955895950820505
0.9581651096413747	0.9549914443218825
0.9250617785730997	0.9455309557724502
0.9555130848022857	0.9583537749341904
0.9649082588659889	0.9674245682963866
0.9636529737073354	0.9659088779375321
0.942827595161081	0.9396787162952551
0.9379478625096671	0.9339070752915187
0.9368395739131907	0.9403155947696922
0.9287869584770464	0.9370699099241496
0.9729470439804231	0.9708342224254433
0.9129873494894072	0.9787410455723213
0.9249687547629935	0.9999146471574455
0.9625341665396535	0.959134278311233
0.942252517212635	0.9459702017721628
0.9188432206020989	0.9610070167713819
0.9358352103055654	0.930850856445024
0.9998343748412335	0.9874754864603973
0.9874754864603973	0.9998343748412335
0.918638644741373	0.9635628602234303
0.960452561996534	0.9637460414232247
0.9946554556385375	0.9914472726041085
0.9898760351572423	0.9921338210638622
0.9547479149457168	0.9522906608844841
0.9789889940746009	0.9810346774148024
0.9340766143372453	0.9269750546156582
0.9148903515786951	0.974650594641111
0.9993713695405511	0.9969046046503751
0.9969046046503751	0.9993713695405511
0.9722450845907636	0.9000685871056242
0.9124696438551034	0.9998668902098258
0.9242375380926227	0.9472008627556092
0.987951023726058	0.9851242188690749
0.9873716743721316	0.9899796778946299
0.9536651870262856	0.9576018805758102
0.9489855129732181	0.9462731893098199
0.9439155616521872	0.9099446222628664
0.9168047127213244	0.9677953651800796
0.9091688258903623	0.9895209063658995
0.9460497778680982	0.9424674799272167
0.9468698375423299	0.9493040306136209
0.9962527731206287	0.9926986062422734
0.9171447065619702	0.9658669730035884
0.9217464591553908	0.9544538716433244
0.9891652695219225	0.9866163694558756
0.90772189198801	0.9947457196565564
0.9361327033480669	0.9234893619423417
0.9759859325870605	0.9789186946434317
0.9192695227587718	0.959635979242182
0.9937421463530288	0.9997700215075616
0.9997700215075616	0.9937421463530288
0.9999817101051669	0.9499908550525834
0.9499908550525834	0.9999817101051669
0.9367483878737245	0.934038667196045
0.9358134393093495	0.9391471364334579
0.9280375118467211	0.9400218525355276
0.9422945350471642	0.9122914867313587
0.9795396415908194	0.9764189815990862
0.9467070286259434	0.9438224563027693
0.9445491032871005	0.9420095112470935
0.9722354169554517	0.9749651293997514
0.9397935111015773	0.9372601076862509
0.9483279548748905	0.9041215236812115
0.9974148588460431	0.9953220206946773
0.9955438703449677	0.99750884858338
0.9692131958204203	0.9713051872173957
0.9425237044187408	0.938598663298884
0.932271032908639	0.9364403072652154
0.9999588477366255	0.9749855204999238
0.9749855204999238	0.9999588477366255
0.9105669867398263	0.9863831732967535
0.9804739566574653	0.9829438263137394
0.9445438095040967	0.9481630447531648
0.9613856665180143	0.9647788559783682
0.9062309268573557	0.9998113431218141
0.9343316567596402	0.9253657132212231
0.9568445969309589	0.959270426161345
0.9437680946709042	0.9407650561816311
0.9651277752375146	0.9625819234872732
0.9335133156832085	0.9378894301844732
0.9624524704216146	0.9654998014831373
0.955628715134888	0.9002194787379972
0.9838422515387409	0.9816580579970308
0.9479543103875437	0.9504876301728069
0.9141049732916939	0.9759235529228811
0.9134706392619313	0.977287036566618
0.9112200037257193	0.9830202035597555
0.9178505861108446	0.96500752984182
0.9069040965977408	0.9960822367863977
0.923926646120154	0.949574086026204
0.9457279129344137	0.9488144267713213
0.9249865366051924	0.9999654524208708
0.9712296567257701	0.9682716049382716
0.9206245095880823	0.9559534736687609
0.9908172873376349	0.9934735558603871
0.9455430612241058	0.9067544845053355
0.9150437834742395	0.972915086842503
0.9405809299621218	0.9152909730336952
0.9999310741926197	0.987487002320107
0.987487002320107	0.9999310741926197
0.912026791308913	0.9800917881759217
0.934756112782667	0.9383001583326173
0.9825657285255246	0.9799225313816585
0.9381107027873272	0.9349213239726204
0.9431089998701643	0.9114537643877684
0.9539002300159711	0.9565276152444276
0.9346027498819248	0.9303202926884954
0.9523165882948436	0.9492991382549207
0.9918395456880444	0.9942018210864423
0.9516718747675732	0.954624461046509
0.9933921545383213	0.9912113103806444
0.935389761045911	0.9244910347526819
0.9108748666361836	0.9847889041304679
0.9997137970160376	0.996882250334468
0.9660552723632538	0.9639088440673564
0.996882250334468	0.9997137970160376
0.9892015106098325	0.991265559111924
0.967393483001876	0.9647730415982206
0.9414511802188139	0.9378762347543266
0.9556543635460643	0.9522836704178544
0.9207178407386709	0.9574143131598803
0.9740832190214906	0.9000274348422497
0.9713658315577626	0.9737291126076711
0.9389317032997705	0.917917109644658
0.9597865049930284	0.962406645328456
0.9374578739690765	0.9206096631611035
0.9421075089552117	0.9448197134457698
0.9438550448476668	0.9463313038407734
0.9539893212772234	0.9514954003116752
0.9360171872324491	0.9319905188597292
0.9287286578692022	0.9381761788545985
0.9582887663692975	0.9608759266988587
0.9200274878079564	0.9585831443468134
0.9124853934867653	0.9999441142102322
0.9839453109564373	0.9865648867889381
0.9533774398286922	0.9499542501738982
0.9242191132281597	0.9483440545912893
0.9365804670697218	0.9217558863542707
0.985604987195192	0.9832117394028688
0.9267132102814521	0.9413358453016665
0.9464916080367655	0.9059076485756024
0.9474199059203604	0.905029994967561
0.9847857429140771	0.9873754000914495
0.9810429107945295	0.9784229356284768
0.9694086274306468	0.9668344578440713
0.9101386983691511	0.9858771528730377
0.9222930861563184	0.9533405213372698
0.9330781591935887	0.9366792613541923
0.9523817433414059	0.9554347686465975
0.9574516079865875	0.9001326017375401
0.9605131331605955	0.9000579180003049
0.9400350368149992	0.9163715633532227
0.9866095201536953	0.989599767424794
0.917999115890848	0.9631747735210773
0.9153185625915619	0.970485073183623
0.9999003652333938	0.993743049557712
0.993743049557712	0.9999003652333938
0.9769187548570772	0.9794608432544722
0.9480663558555366	0.9452540775405401
0.9783170390608845	0.975791731035681
0.9643724765935133	0.9622124186880575
0.9284788423257604	0.9391601597250578
0.9760220356853662	0.9734577121449042
0.947603026488359	0.9444248687373888
0.913680440607776	0.9753199626982041
0.9782941662385853	0.9803897328207647
0.9941090168052521	0.9920810964904853
0.9450829139808349	0.9473669618180673
0.9685185749688112	0.9707190638283459
0.9672646076805711	0.9699288935387204
0.9963997320492773	0.9935415031960274
0.9798326583341853	0.9822609408507561
0.9367711059804067	0.9395070384106609
0.9821511701204837	0.9846144162757484
0.9258834397630425	0.944885524033294
0.9187819120996463	0.9623688891425667
0.992146804631182	0.9883413775000424
0.9577698241199628	0.9601111434162344
0.9818700037570806	0.9791967311517177
0.954695884476053	0.9576248146063677
0.9706026068745166	0.9677295127775237
0.9862363272686903	0.9842256431099595
0.9354227844671374	0.9233413680916602
0.9629788819455029	0.9601087232637301
0.9399278516475157	0.9440929711386534
0.9938881268099375	0.9964686578566576
0.9641745660488287	0.9671273324163296
0.9229829793539908	0.9517293117401439
0.9919844912229203	0.989253219077941
0.9306491971827541	0.9351158015032086
0.94173970184628	0.9387035226213862
0.9912025982188051	0.9885429614952553
0.9952125635771422	0.9923066154098009
0.9062387734480404	0.9999184857773488
0.9095982432668913	0.9879958452584576
0.988564055087959	0.9907005481323421
0.9882589036224153	0.9860458263476096
0.9364159061035102	0.9334070936552867
0.9250945026296737	0.9462702665165444
0.950371980249088	0.9479275132245264
0.9085567918169656	0.9916127284119968
0.995519276834117	0.9931599556677034
0.9722520844270578	0.9699173567714948
0.9405411157797594	0.9374300495501156
0.9351688271448132	0.9319282123718552
0.9363372792087927	0.922716294000651
0.9392658723065108	0.9363583951028465
0.9394852945942155	0.9172469422235436
0.9493148105287741	0.9019712734914235
0.9178832415597927	0.9641736691164002
0.999993903368389	0.9499969516841945
0.9999842503683382	0.9749941573947061
0.9499969516841945	0.999993903368389
0.9749941573947061	0.9999842503683382
0.9452565007216229	0.9426296908886509
0.9337886112161714	0.9297723276065557
0.9459758091679038	0.9432340059072095
0.9789279148579052	0.9767755028309821
0.9331835518900499	0.9281571237446866
0.9617606595401308	0.9640956757194119
0.953418798379556	0.9510283761218421
0.9275463775742641	0.939552696243693
0.9162376639558679	0.9677941100322136
0.9271757093879461	0.9404510417878286
0.9679501288843813	0.9656862066218702
0.948617592963701	0.9526464691700908
0.9497261652054753	0.9525877120814846
0.9146433292793661	0.9738355987672093
0.9605470974200334	0.9631056128526027
0.9166915570642419	0.9668201403772426
0.9970070054813234	0.9947750738087577
0.9871376314586191	0.9845890700943284
0.9563259084541258	0.9585052639307136
0.9619162992693451	0.9594204248449029
0.9296898100554511	0.9362583284798859
0.9947121881826957	0.9971084090237674
0.9611720021601645	0.9586644425251345
0.9227052595558518	0.9524323347028762
0.9342346270695043	0.937698045572391
0.9127163504509438	0.9795126458064018
0.9582501330313826	0.9559200011116489
0.9849575713327852	0.9828487640208414
0.9101798506325256	0.9871940253010212
0.9326642907365696	0.9357496797491265
0.9264075570355289	0.9425181465041205
0.9249944960964622	0.9999864519297532
0.9350748666779986	0.9312952965685819
0.9747450715235663	0.976865622587142
0.9336753092064782	0.9371577465795827
0.9707913006893139	0.9729471213382316
0.9407831349105545	0.914209837028005
0.9999717748536526	0.9874937199049377
0.9874937199049377	0.9999717748536526
0.9344614924328383	0.9263116695926735
0.9069864199412541	0.9969801727755292
0.9406353979900118	0.9438418568254917
0.9752337721611827	0.9728002104968692
0.9315192216382753	0.9350551195293133
0.9998713874164771	0.99687509996406
0.99687509996406	0.9998713874164771
0.9135053694333652	0.9764352699477389
0.9172737435680641	0.9648322349569901
0.9430292732401151	0.94042837409149
0.9141888816572115	0.9746372240524429
0.973898080878216	0.9715974303826765
0.9377062552569335	0.9194777218919881
0.9386444465770111	0.9358186661883027
0.9669351528540351	0.9691193322250956
0.9438236731201896	0.9414566112945049
0.9654532676251927	0.9630925163846974
0.9376450338691302	0.9403396270298962
0.9435895988454034	0.9096060710408117
0.9926180140410694	0.9947033443035069
0.9531360315931389	0.9556748535797983
0.9519311080627954	0.9002377686328303
0.9732559648387621	0.975579083480017
0.9432910708808692	0.9105524978313679
0.9110925389648146	0.9836679142181353
0.935900608318111	0.932694969960662
0.9453592242252319	0.948235692795277
0.9558804557184893	0.9530839003458075
0.9758105875241926	0.9780510661892227
0.9162427507544652	0.968773346987335
0.9470485675320078	0.9499304992359348
0.9714259908437625	0.9688289386780471
0.9984748824422655	0.9963964955658295
0.9464977729662615	0.9487733281705707
0.9483333808398554	0.9033940018334963
0.9621107412571563	0.9648742256117486
0.9155981155916615	0.9694752603804596
0.9746949143931312	0.9000106691053193
0.9617365239038764	0.9000243865264441
0.9431520623835669	0.9459124329121374
0.9937711053531812	0.9958355929131049
0.9590292900160304	0.9565587960825571
0.9441578834773501	0.9473828097150535
0.9124932965277425	0.9999768553799951
0.9744914968087813	0.9723222772298963
0.9402724790582772	0.9432282797774281
0.9863646136949664	0.9887491555977052
0.9484421480093687	0.9026633907841668
0.9089418957137293	0.9901779877728666
0.9233429490612202	0.9502371938826395
0.965730273392949	0.9680258329083881
0.9129415188209109	0.9780715632208083
0.9104475943707768	0.984899659604735
0.907083834329681	0.9953239964549216
0.9144449478509641	0.9727215129812095
0.9492993192210853	0.9467664134046354
0.9815593954299098	0.9840662463001537
0.9833905941407245	0.9810036506613361
0.9964704454492597	0.998506212354711
0.9476944641149322	0.90434943093575
0.9635145973139277	0.9608526314931165
0.9202249585978919	0.9570568176377476
0.934746340609776	0.9246773081740651
0.9765465592605764	0.9788537768068327
0.9612051489357343	0.9636686229829212
0.9493641745674427	0.9014237781316724
0.9423584226078451	0.9392470270202978
0.9397201884436215	0.9160226315495669
0.9511864444784178	0.9536175889413703
0.9999573800290155	0.9937455898208832
0.9937455898208832	0.9999573800290155
0.9213671947277936	0.955150098192148
0.9525326971112602	0.9548851905770586
0.9256117974700094	0.94431461783117
0.9527301807726539	0.9498848288583932
0.9796091820791646	0.9772072158527475
0.9680174852342411	0.9705382179980677
0.9641776178492202	0.966471842071316
0.9976060085970311	0.9996345087469032
0.9427293609657283	0.9455591504867467
0.938937859169343	0.9171110635813585
0.9552737446986186	0.9526638544147829
0.937330712367151	0.9342576497290003
0.9351100498456084	0.9240025264642109
0.9499455010754477	0.9474654515497243
0.9841805100555743	0.9820698754267485
0.9417210627959328	0.9126472866539591
0.9968160174151244	0.9943016042964109
0.9766230619516874	0.9742365568332139
0.9536751155696133	0.9558452705366071
0.9697867501530101	0.9673926086031036
0.9895680423602996	0.9874577046181985
0.9886706144238024	0.9866654812105201
0.9223248639025904	0.9520732265401689
0.9719896853467654	0.9742451540037161
0.952079764681728	0.9496386916439001
0.9530975841342247	0.9504612414807003
0.9238441614015928	0.9488233975668747
0.9791858594758007	0.9816863242614925
0.9390359270337919	0.9435357559264244
0.9389357432513075	0.9420488759092621
0.9559887551016952	0.9000650307371844
0.9526404624407978	0.900102457281241
0.9837713067622502	0.9859471993232656

==> PlotData/ZX_Lambda11_not_allowed.dat <==
1.	1.
0.95	0.95
0.9	0.9
0.9	1.
0.9766666666666667	0.9766666666666667
0.91	0.9533333333333334
0.9211111111111111	0.9211111111111111
0.924074074074074	0.9081481481481481
0.9114814814814816	0.9785185185185186
0.9249382716049382	0.9360493827160494
0.9885185185185186	0.9885185185185186
0.9171604938271606	0.9639506172839506
0.9686831275720165	0.9697530864197531
0.9233058984910837	0.9460219478737997
0.9250617283950617	0.9038271604938272
0.9388477366255145	0.9081481481481481
0.9285185185185185	0.915514403292181
0.9428943758573388	0.9441289437585734
0.9274622770919068	0.928724279835391
0.9648696844993141	0.9636213991769548
0.9251440329218107	0.9016460905349795
0.9381207133058985	0.9036351165980796
0.9350754458161865	0.9206035665294925
0.9077777777777778	0.9896296296296296
0.9189315653101662	0.9520042676421278
0.994238683127572	0.994238683127572
0.9395610425240055	0.9385825331504344
0.9359122085048011	0.9136488340192044
0.9066255144032922	0.9951440329218108
0.9319615912208504	0.9318838591678098
0.9267764060356654	0.9399954275262917
0.9329583904892547	0.9261133973479653
0.9250891632373114	0.9006721536351167
0.9377777777777778	0.9015592135345222
0.9442051516537113	0.9032312147538485
0.9198602855255805	0.9575374688817762
0.9848605395518976	0.9852537722908093
0.9472946197226032	0.9450861149215058
0.961402225270538	0.9631641518061271
0.9346380124980948	0.9345216684448509
0.9396479195244627	0.9112025605852767
0.9121419499060103	0.9678900574099477
0.9500411522633745	0.9001234567901235
0.937119341563786	0.9171787837219936
0.9273540618808108	0.9333521312808007
0.9830330742264899	0.9825743026977595
0.9128559332080137	0.9727422987688191
0.9365802977188437	0.9382770241663703
0.9466768277193517	0.9047762028146116
0.9161252519094312	0.96679808294806
0.9218211993429186	0.9503549594404647
0.9970964791952446	0.9970964791952446
0.9808189808464157	0.9801310775796372
0.9915180612711477	0.993127572016461
0.9425890362241528	0.9063811410862166
0.9622511812223746	0.9601417466849566
0.910329218106996	0.9840329218106996
0.9206726616877509	0.9541934664431235
0.9448989822012227	0.9462082338396924
0.9370285694931328	0.935521628929646
0.9655547088011651	0.9658045013463394
0.9247012054646392	0.9418712205745009
0.9271254381953971	0.9371091805111009
0.9381440837270741	0.9147533404460703
0.9775523717590475	0.9789600162576843
0.9144038566839969	0.9688354869119996
0.9428486511202561	0.910259106843469
0.9310587816897831	0.9298704465782656
0.9412442209012853	0.9396356698109479
0.9898018594726413	0.9904892546867855
0.9480109174866072	0.9475709439053441
0.9470018120543955	0.9027925959796101
0.9344344527426375	0.9369045482000824
0.943153821402564	0.9415952664547899
0.9451706210096699	0.9434120814916425
0.9043087943910989	0.9976436518823351
0.934220562583617	0.9311068208888663
0.9129404957464705	0.9760952203537175
0.932087080221511	0.9338960863012075
0.9876604176192654	0.9863968907178784
0.9986384189402022	0.9969628613524361
0.9969628613524361	0.9986384189402022
0.9345176040237768	0.9241751765482904
0.9947294619722603	0.9927739673830209
0.9699375095259869	0.9683173296753543
0.9500137174211248	0.9000411522633746
0.9233867248564647	0.9485520520831308
0.9296590966824163	0.9335062405798574
0.9603381937035343	0.9599476705786719
0.9399717184033599	0.915156564886789
0.9139958527851634	0.9739411148180137
0.9512945181120763	0.9506662263543836
0.9528896340327524	0.9516354778799527
0.9095198902606311	0.9872153635116598
0.9624940868318402	0.9643440193737405
0.9458059502371853	0.9477296068613449
0.9035126759132246	0.9988863486257176
0.9702270995275111	0.9703886602652034
0.9716440583244425	0.9715836000609663
0.9734865958779996	0.9733033582279124
0.9723678075270821	0.9740412200037257
0.974907054593078	0.9747819607444664
0.9668996558413822	0.9669698611887303
0.9962353299801859	0.9950845907636031
0.9533452819786203	0.9527611218053055
0.954909381599588	0.9569187883091026
0.9578909271626055	0.9588733511200539
0.9549409038611791	0.9544102362639886
0.9564561189225075	0.9564476460355714
0.9576808189408899	0.955957414812927
0.952090226570335	0.9541586262362082
0.9482036199691029	0.9494383572212155
0.939730901454724	0.9131294348761199
0.9669337894516983	0.9650309065352504
0.9280470456739318	0.9352480143609545
0.9929421328049586	0.9920220494843266
0.9446600281122458	0.9063071347524937
0.9368622669308541	0.9206081390032007
0.9412990905857846	0.9116313570085861
0.9356180460295687	0.9223595657843486
0.9352687316183734	0.9326872973669702
0.9815859709732595	0.9822669308540365
0.9153345714764198	0.9594303224628886
0.9180126925346997	0.9593249360386822
0.9171127619685597	0.9614626521727404
0.9219066650860585	0.9525290295630183
0.9325898829785433	0.9283290148859422
0.9433839692458805	0.9081347694287795
0.9414949731014355	0.9412500666427066
0.9334501289889188	0.9357080466128883
0.9278252148404056	0.9386408086692596
0.9780406479740931	0.9763060057466398
0.9386484294587734	0.9364798099255922
0.9794852674144449	0.9788974128830858
0.9601618429891559	0.9616464292367356
0.9531261214220397	0.95506217684837
0.9757432904122941	0.9737887742947947
0.986072753137225	0.9865752171925012
0.9391538101125054	0.9165397664086888
0.9823716461469852	0.9841043878812512
0.91406805270952	0.9711320353529366
0.9957501397144745	0.9965172991921963
0.9908713102677438	0.9895625666819082
0.963838356468545	0.9630051877818986
0.9243562941762742	0.9444747080735836
0.9585300119994428	0.9575681885528775
0.9589914102865117	0.9602161623413779
0.9842903351453878	0.9832906569120561
0.9330106070099974	0.9299934893995759
0.9075339125133364	0.9925407712238988
0.93766030471868	0.9390583840288323
0.9498298901790917	0.9483052242236987
0.9917990143778895	0.9914401598672289
0.987292079459432	0.9876634659350709
0.9819737468505441	0.9809179946598023
0.9032452708767296	0.9994844959271114
0.9486542563834305	0.9019296905332232
0.9418549942514786	0.9432463350692843
0.9057450591881319	0.99685820250978
0.9712549840904259	0.9726842678679289
0.9672809085737332	0.9685380126862624
0.9687009115049668	0.9676897780437214
0.9397339497705296	0.9397203640667543
0.9433486250903989	0.9454357931234763
0.9566200436291329	0.9578915906966052
0.992942810208471	0.9943186167420278
0.9503106835942278	0.951681240250564
0.9868714118782705	0.9850856068688716
0.9763148496258286	0.97536627772415
0.9406587749157479	0.9383120609813695
0.960963550046007	0.9589852495385188
0.9955755954094622	0.9940072933778161
0.952496514194426	0.9504010981463605
0.9259809691428065	0.9423564150217156
0.9943535030229131	0.9954485258006063
0.9310080328766505	0.9343667500249322
0.9800939771928273	0.9813698604360597
0.908195905095768	0.9910399837423157
0.9751375160491318	0.976490786371394
0.9559883569296718	0.9548028936590393
0.9708032312147539	0.9692303002591068
0.9636722483461633	0.9646247654960758
0.9455922106122787	0.9444809238780347
0.9852471111562714	0.984033937915968
0.9404385999574741	0.941163231457281
0.9737952096281619	0.9720239123439856
0.9181982091040105	0.9620108430558508
0.937410625074091	0.9189026063100137
0.9148708072329134	0.9699011053594535
0.9381744728013082	0.9175464821118431
0.9848983047977103	0.9864700502972108
0.9885640174544305	0.989662483699978
0.9500045724737083	0.9000137174211249
0.973668737277341	0.9753798027961293
0.9786755444160311	0.9796307021851909
0.9634136119218	0.9613990264206187
0.9157830272368481	0.9687888819685011
0.9589668757813168	0.9589877710623611
0.9322717103121513	0.9351006853692758
0.9808371327516444	0.9791740381340543
0.9675725872360871	0.9660715864978426
0.9198054534746096	0.9551650700642216
0.9747272917721189	0.9730087629671027
0.986787018690692	0.9885727107995055
0.9589044705118835	0.9568111442001371
0.9512594938415867	0.9521379356629741
0.9435324335156677	0.9425779071534857
0.9468955684220408	0.94820152712677
0.9111376991989704	0.981209503971278
0.9554189556040749	0.9534172319420101
0.9715641247099867	0.9699329370522786
0.9832793292199887	0.9843461644848629
0.9249723153129364	0.9432960865939127
0.9898895079604321	0.9890862955624425
0.9355517106633976	0.933749211002622
0.9767349903375916	0.9781817925225942
0.9660226190050573	0.9677618399784736
0.9046835678842995	0.9985151315009568
0.9705414147572355	0.9714667479550881
0.9792034550088031	0.9776015211472204
0.9385969467918358	0.9399072124448224
0.9047199218727949	0.9992703235166275
0.9480970167274761	0.9463100827122233
0.9403677736569064	0.9139061344533072
0.9223626670658609	0.951258315354612
0.9179895583684528	0.9605982016609349
0.9411456147844571	0.942338555124791
0.9088221646429236	0.988788633169063
0.9904923030025911	0.9913544118726255
0.9539890850997299	0.9553333427855955
0.9946740842351267	0.9964455508701813
0.9678744792199155	0.9697966723179682
0.9424921298883602	0.9408413497975838
0.9473355315495459	0.9038967741584777
0.9279864807821251	0.936475701598735
0.9126308721632944	0.977300258479618
0.9647053137914965	0.9663793158600861
0.9893056613998543	0.9877229080932785
0.940810231051048	0.9127310651605729
0.9291225931006453	0.9346789954105912
0.9794945064456826	0.9802654857265435
0.9396406876147431	0.9415417947861813
0.9493263326607385	0.9475862523884223
0.9332082959350144	0.9271391556165219
0.9977165856604967	0.9964604537474527
0.9816211583223726	0.9834889103400001
0.9260636072605856	0.9410674978008197
0.991749733272367	0.9903891118675451
0.9440045837637668	0.9086144840160997
0.9031587325780285	0.9997652796829751
0.9508141261212439	0.94975365092268
0.923044856773179	0.9494936991832664
0.9967538259185874	0.9963119330273728
0.935256954414716	0.9378272435663566
0.924201738385602	0.9462512554672864
0.9072937729682129	0.9941435079340887
0.987559070527114	0.9890236357375513
0.9139651898224722	0.973199500143112
0.965493221887911	0.9644449148635502
0.9965344036308829	0.9977479155729423
0.9131589565207534	0.9747191606069135
0.9392570744238568	0.9407350160306054
0.9937635033804317	0.9935461321200284
0.982949690871925	0.9817167851181975
0.9993365961602511	0.997955822000937
0.9987470669368754	0.9991090638471627
0.9985431057571145	0.9996076202877334
0.9236433871467237	0.9472582875708465
0.9121652074266006	0.9791171174222538
0.9250925063490899	0.9445159983265624
0.976211871747444	0.9775207407783743
0.959299454423021	0.9612300189678403
0.9863540449457231	0.9874378905654626
0.9193001552894122	0.9584818497557572
0.9772421084058877	0.9754408297440356
0.9912277938661112	0.9892536706802825
0.9599829052407189	0.9586156067755105
0.9885876701270696	0.987334247828075
0.9720517423382841	0.9707835865128961
0.942418913858735	0.9111147427466079
0.9727954373110091	0.9714805782767983
0.9513092947699004	0.953131216919196
0.9490045597201235	0.9505893452372365
0.9408027085268585	0.9430726045312487
0.9837719583798264	0.9850811284789845
0.9174241238955227	0.9628626809925894
0.9477523828121542	0.9031874629893413
0.9123665677113943	0.978186607523486
0.9764763225519546	0.9746017525934205
0.9361727266055875	0.9209891972956546
0.9298102956552718	0.9344336791645524
0.9654951955574038	0.9669969698737332
0.9337888871953801	0.9261513883949488
0.9379292339130778	0.9356409209426195
0.9115486573297883	0.9799399368885727
0.9083808362546361	0.9900635065792817
0.9459428212894543	0.9056636620475692
0.9285650544672148	0.9356688157502171
0.922742064294901	0.9502465385613614
0.9497900174556849	0.9509872152631555
0.9591717258918642	0.95814325311363
0.9683859383854115	0.9666584521037038
0.944252739250453	0.9074019881793087
0.9168101507661873	0.9655385577451997
0.9057378900009597	0.9984391494069896
0.9210145434770747	0.9548669372517363
0.9200967495294241	0.9562186708715862
0.954504050842804	0.9528230048772666
0.990628799810327	0.9922052683176495
0.9143258702561805	0.9720499519580132
0.9376989418079021	0.9397603970811157
0.9556808366770022	0.9577213846466327
0.9421879819835755	0.940051911967929
0.9925900146958929	0.990938693100457
0.9859894262329528	0.9848550074232135
0.9282136848472152	0.9374517564299497
0.9465312863202751	0.9444631650341033
0.9828132421514754	0.9809969184412444
0.9372958867180615	0.9348272066994371
0.9047058092996212	0.9996513629923172
0.9802042092822819	0.9783071644411662
0.9837218869702061	0.9825076725356154
0.9936048843302141	0.9925497593649467
0.9487742543735213	0.9471434618678621
0.9108956403438953	0.9827542097805777
0.9393343276947854	0.9374408169207592
0.9155889241830987	0.9678092266307577
0.9364428893434182	0.9344365023761043
0.9499827387549449	0.9520195782159575
0.993417726520912	0.9947156316505501
0.9331176555817109	0.929108568339038
0.9705164950891382	0.9721929997873706
0.9216241376433759	0.9533543391144705
0.950597292183997	0.948884533853345
0.929004549963283	0.9360071523217761
0.9817861520741614	0.9803238678736994
0.9184239245539748	0.9598530389805997
0.9691429340227796	0.9702869368377675
0.9514261915559142	0.949215838530419
0.9841926029627205	0.9856332625195773
0.9805042021667574	0.9819659107136174
0.9632592308250377	0.9653444816389151
0.9571185225742324	0.9586784559926681
0.9559917868463585	0.9539236414262025
0.9063166748519591	0.9969091206737907
0.9539462180328826	0.9523598423314158
0.9693490161538668	0.9676138551877157
0.9585760367292637	0.9597716922733245
0.935883563814303	0.9384171347220617
0.9339358837575573	0.9252180957058262
0.9996834643920962	0.9982793574451351
0.9473230086444911	0.9489813049872021
0.9188607901942946	0.9591475883455405
0.9828688352360219	0.9848680098072975
0.9476759226329922	0.9497433393358811
0.9147769945125438	0.9711451429715169
0.941467952227999	0.9122179696335059
0.9245399370449919	0.94541897310444
0.9422856263546764	0.9440649974245425
0.9698358989991364	0.9717333062371928
0.9400044428471103	0.9380515672726849
0.9874942844078647	0.9855355721519417
0.9812270286510324	0.9828998891692586
0.9727573205866249	0.9747953840665355
0.9405570305807961	0.9420070167481513
0.9500015241579027	0.9000045724737084
0.9640101786149984	0.965637653097898
0.9446531850823202	0.9428732265112597
0.9948291406446498	0.9933908687260988
0.9427835033009832	0.9447948167759398
0.9857375136656751	0.987129502616471
0.9968013382482721	0.9955728481618844
0.961501891398418	0.9598366140361771
0.9506067988314371	0.9524182009124458
0.906424890063055	0.9960281574059962
0.9889766440050103	0.9902840955063685
0.97758843095157	0.9796035307776404
0.974223331203322	0.9760876358038978
0.9420041798305613	0.9116791954955176
0.9575017827378424	0.9594183068992111
0.9542662322384297	0.9562599154463752
0.9881665823048403	0.99011423657565
0.9665211566288637	0.9683969810383467
0.9446123136765748	0.9466354998328443
0.9646119387351245	0.9630695034820422
0.9607037218932425	0.9626387312984884
0.9432740730705134	0.9093333157710201
0.9706567991555036	0.9686064116242443
0.9974701905866419	0.9992058029228289
0.9755277820115498	0.9772417634318767
0.9031325020086896	0.9998945884867746
0.9412142325544377	0.9388837511379012
0.9593648287661936	0.9576093990131396
0.9204815021799222	0.9553284936615729
0.9904417674461198	0.9885543644543797
0.9960702191463084	0.9942111291124822
0.9638748149946195	0.9622055442968582
0.9370039028059768	0.9389474822019545
0.9338532969793448	0.9365901137975178
0.9379451215343441	0.9184566615422346
0.9448186095289348	0.906821202479046
0.9213477528288392	0.9540005590669728
0.9921001390558877	0.9938826699483103
0.9453819702086019	0.9062417604351328
0.9076753769468295	0.9931776434260812
0.9460916828020419	0.9438457953626712
0.9336732602699286	0.9302908792983327
0.9483874966922567	0.9501717775437529
0.9183436626915207	0.9612053538293892
0.9814917122258859	0.9798838922016848
0.9661607612342877	0.9644615551553857
0.9695277431235703	0.9706602614401222
0.9417239682437136	0.9394637014667544
0.9898094551731362	0.9882810133203874
0.9256042435845462	0.9430649442497606
0.9392786635246851	0.9153108456274753
0.9796385432005379	0.9815551595672061
0.9188455559716151	0.9601653449980545
0.9898566162565553	0.9915845973494706
0.9984727352403915	0.9998263359014035
0.9417720848006054	0.9438904424334666
0.9959428045634416	0.9972580211161728
0.9480327388157316	0.9024618924323334
0.9237497417437827	0.9480514647484222
0.986279455292309	0.9880285299779279
0.9716628743917568	0.9734848668264419
0.9408595686068633	0.913356534403631
0.9688318257736751	0.9670608959971655
0.9440342173797628	0.9459917769346473
0.9055623484074432	0.9989082889728117
0.9054970981413428	0.9993755970402485
0.9361237465682927	0.9217015498114247
0.9315381115788123	0.9344393186184843
0.973924434104981	0.9725498492672647
0.9285926630741514	0.9365175879482203
0.9439684033076526	0.942014676565028
0.914957593169524	0.9694039508839709
0.993481101382844	0.9917714854518187
0.9513961363050161	0.9500195229736546
0.9909880494730365	0.9929354653981659
0.9393747168338327	0.9416679825624813
0.9536083911142861	0.9518302401743479

==> PlotData/ZX_Lambda19_allowed.dat <==
1.3	1.
1.	1.3
1.1	1.2
1.2	1.1
1.2	1.2
1.1988	1.2256
1.2256	1.1988
1.3	1.3
1.3	0.9
0.9666666666666667	1.1666666666666667
1.1666666666666667	0.9666666666666667
1.1333333333333333	1.1333333333333333
1.1555555555555557	0.9222222222222223
1.088888888888889	1.0222222222222224
1.0222222222222224	1.088888888888889
0.9555555555555556	1.2555555555555555
1.0814814814814815	0.9481481481481482
0.9259259259259259	1.2370370370370372
1.151851851851852	0.9074074074074074
1.1296296296296298	1.0740740740740742
0.9790123456790124	1.1123456790123456
1.0777777777777777	0.9185185185185185
0.9518518518518518	1.2851851851851852
1.0740740740740742	1.1296296296296298
1.0753086419753086	1.0530864197530865
1.002469135802469	1.0691358024691358
0.9382716049382717	1.1864197530864198
1.065843621399177	1.080658436213992
0.9835390946502058	1.0502057613168725
0.9497942386831276	1.1164609053497943
0.9259259259259259	1.2740740740740741
0.9160493827160494	1.2308641975308643
1.1506172839506172	0.9024691358024691
1.0510288065843623	1.002880658436214
1.0417009602194789	1.0688614540466392
1.0532235939643346	0.9668038408779149
0.9765432098765432	1.0876543209876544
0.9462277091906722	1.146227709190672
1.0068587105624143	1.0290809327846364
1.0347508001828989	0.9898948331047097
1.0565614997713764	0.9458619112940101
1.0589849108367626	1.0207133058984912
1.1016460905349794	1.0757201646090535
1.1024691358024692	1.1209876543209878
1.1209876543209878	1.1024691358024692
1.0206370980033532	0.9797591830513641
0.9506172839506173	1.2950617283950618
0.9255144032921812	1.190946502057613
0.9838591678097851	1.0320073159579333
0.9139917695473251	1.2683127572016462
1.027069044352995	1.058344764517604
0.925514403292181	1.2897119341563787
0.9629934461210181	1.0728699893308946
0.958161865569273	1.09519890260631
1.0799725651577503	1.1034293552812071
1.0336737285982829	0.9653152466595539
0.9355738454503887	1.162734339277549
0.9816796220088402	1.016247523243408
1.0066343206489525	0.9798243831394265
1.0618808108520044	1.0422648986434995
1.0262155159274502	1.0186709343087945
1.101508916323731	0.9093278463648834
1.0203221053701164	1.0028552558045014
1.0718996087994717	0.9318904638520551
0.9131687242798354	1.286008230452675
0.9961794441904182	1.0151094853426814
0.9502057613168724	1.2983539094650207
1.1388507849413199	0.9114159426916629
1.0432674558417585	0.950156649562228
1.0236549306508154	1.0414875781130926
0.9252400548696845	1.2960219478737998
1.1075445816186558	1.092729766803841
0.9702738403698623	1.0575166387237718
1.0407458212670833	1.025473759081441
1.0871208657216889	1.0831428135954886
1.07553218513438	1.0661586140324137
1.120713305898491	1.1145404663923184
1.0572372097749327	1.0705888330030993
1.0384849870446577	1.0494589239445207
1.1327338312249149	0.9056190621348372
0.9169638774577047	1.24453589391861
0.9725346745922878	1.0441396128638927
1.0941472336534066	1.1081390032007317
1.0089854753396896	0.9942265463146427
0.9440634049687548	1.1341868617588782
1.0500889092109942	1.0440989686531525
1.012858247670014	1.0179133713808306
1.0233328817309917	0.9693421282889352
0.9128029263831733	1.2940100594421582
1.0500956832461177	1.0641484191095532
0.9564344866128132	1.0831834578062287
1.050856068688716	0.9380531423055429
1.0616335585700012	0.9355857000118546
1.0347005594224006	0.9549515374237215
0.9305187217395723	1.182370573591424
0.9923775169774255	1.0087012481159714
1.2002743484224967	0.9010973936899863
1.0671188335111519	1.0525326423817507
1.0894223441548545	0.9232129248590154
1.1010211857948484	1.0871665904587715
1.0687056512388018	0.9264712357533574
1.089330894680689	1.1015393994817864
0.9128791342783112	1.246349641822893
0.9205761316872428	1.2045267489711935
1.0289691612051008	1.032398516486308
1.1103337905807042	1.1144490169181527
1.112117055326932	1.1010059442158209
1.1165015495605344	0.9084539958339685
1.092069298379312	0.9149011837626378
1.0280557013854783	0.9613466969992907
0.9788057376077495	1.0233873562634421
0.9462124676116446	1.1108215211095869
1.101478433165676	1.1123151958542905
0.9377076665142509	1.1538942234415486
1.0128936231867696	1.008918958078131
1.01705532693187	0.9721993598536809
1.0048460694602035	1.0130037012575244
0.9446375044454606	1.1228268048569832
0.9500685871056241	1.299451303155007
1.0426239225050382	1.03553658825721
0.9251028806584363	1.2984910836762689
1.060116174702366	1.0492641704347236
0.9753899303967891	1.036295280191028
1.1165066300868771	1.10827617741198
0.9643465596369117	1.0583108943419872
1.0552038702320672	1.0597966660457134
1.001534413039265	0.992579138606167
0.9400955138952396	1.1306304933191078
1.071669291605277	1.0604972141780555
1.0466431833449057	1.0555341044443316
1.2167809785093735	0.9004572473708277
1.0330589849108367	1.0426611796982168
0.9400345475791292	1.1466646344561298
1.1405510677572863	0.9057697844163323
0.9126352690138698	1.2975003810394756
1.0445635545620304	0.9425008608669636
1.0638650386402253	1.073645051849594
0.931287574726075	1.171616792833071
0.9510542092160749	1.1013971447441955
1.0841589188639944	0.9179647411471828
0.9199359853680842	1.2254229538180155
0.916841944825484	1.220865721688767
0.9119290758522584	1.2601229487374892
1.0598290308801919	1.0571024817430346
0.9115073921658284	1.2794086267337297
0.9690324984335044	1.0503768057037375
1.0940049789158157	1.0877864146725602
1.1065538789818625	1.0979119036732206
0.9980191592293406	1.0099329935025714
1.062259592315986	0.9303538868849035
0.9876600287394712	1.0069214331098528
1.0125222116221118	0.977585689976247
1.090108215211096	1.092577351013565
0.9526912677042231	1.0936606321303777
1.0355840065030737	1.0316364375349287
1.0588693759043808	1.0642107025991596
1.1187652062975946	0.9055253546489639
1.0056273206035833	0.98645190884574
1.1028552558045015	1.0932987857542042
1.0208851238634413	0.9633959576154476
0.9774674893355989	1.0314379206722855
1.0563097314659577	0.9342145224022986
1.0538513212191005	1.048786036455599
0.9358414198377619	1.1464190756829074
1.0091265383488792	1.0030445838139448
1.103099121068943	1.106711375298481
1.1670324645633288	0.9014631915866484
0.9940089931588517	1.0032566801081086
1.0060373378961895	0.9990903767095292
1.1404076840138417	0.9031217011860206
1.094401259970533	1.0981964131484023
0.9400887398601162	1.140241155650392
1.0405468026240605	0.9468443972770888
0.9619389546534799	1.0663742541505077
0.9552399984193919	1.0886647812268906
1.0676517242741903	1.0584254884361577
0.9269775948788295	1.1955647005029721
1.0699633637600412	1.0721683121926988
1.099082118240783	1.1049501261664043
1.109051804433606	0.907466680214737
0.9586078228815617	1.0727824913772177
1.0637495664303909	1.0691812135934815
1.0681168746859953	1.0641439030861375
1.0443860288452633	1.0507575733817218
0.931794498354474	1.1656765285328003
0.9250571559213535	1.2993141289437586
1.112147538484987	1.1057003505563177
1.222267946959305	0.900182898948331
1.045121597066592	1.0414602310824093
0.9453538586597572	1.115038357973886
1.0330217277176583	1.0373655777405206
1.0011732252498395	1.0053070801838775
1.0712376350338044	0.922120799863014
0.9500228623685414	1.299817101051669
0.9194482548392013	1.2127724432251181
0.9138952395468171	1.2353401412386324
0.9713441379193551	1.0370505851072838
0.9125641416450745	1.2989381699944114
1.0992497756100865	1.0911717387254654
1.0369753180503574	1.0442658733518866
1.019521375391171	0.9673932307178519
0.9107232976002981	1.2701197310708057
0.909083981100442	1.2875171467764062
1.1088299547833156	1.1022455926433978
0.9623707993925948	1.0585756462147256
1.1724432251181223	0.9008840115836001
1.1815780114819896	0.9003861200020322
1.0363522531716178	0.9498905387009617
0.9293191530198084	1.1784275206466945
1.1065437179291775	1.1115277142711986
1.0304182785490212	0.9567914162381845
0.9349568437512349	1.1510113069936267
0.9165117106132196	1.2250317532896409
0.9994657084334019	0.9900900674873703
1.032336177243326	0.9523010777057793
0.9232129248590154	1.1986130163084896
1.0871682839675523	0.9150095683246118
0.976475532247857	1.0269454809345409
0.9107876509339701	1.2575945401276907
0.9336116332763186	1.1553308833906304
0.9658893461362598	1.0527206218564242
1.0510653111069714	1.056108580256322
1.0707211148556472	1.0666634678167473
0.9673960044482831	1.0473228448689507
1.0025239169784848	0.9972231717718987
1.0096235065151653	1.0143207980928444
1.0583183165101007	1.0531092716678698
0.9870966617875494	1.0142482490129736
1.1031363782621213	1.0970702298091417
0.9387841735959401	1.1369145399018894
0.9482870158681773	1.102836627207912
1.0965151352643097	0.9109867322995403
0.9116123897102407	1.2647140510423547
0.9978904908924422	0.9945043514464202
1.0622619966803046	1.0652128416471025
1.0659704463900979	0.924918100033682
0.9106792663719961	1.283107249911091
0.9095361479449271	1.2913885078494132
0.9564651579385106	1.077833851735188
1.024191832172304	0.9608788146720861
0.9983940728028972	1.0028545867639953
1.080600856915443	0.9165303392098089
1.0418409917912215	1.0483205445543693
1.0479216082451437	1.0503440784723186
1.1123135023455097	1.110682653389558
1.0384149886817164	1.0347366876097253
1.0132909182560037	0.9743195178559594
1.0423758339224025	1.0392247785841806
0.9277468242006168	1.176489393930841
0.9268710919932787	1.1838898391354826
1.009922299308233	1.0070890591178827
0.9508677350825397	1.0931478753050667
1.0038399370767404	1.0080996761634875
1.0583362969736998	0.9311910447255669
1.0628119688837625	1.0589048559587153
1.1148039010915605	0.9061991829760971
0.9459268291306091	1.1192845489903864
0.9904394947991509	1.0037489684754386
0.9250266727632983	1.299710409998476
1.1273827198127355	0.9048827621504552
0.9141887810688298	1.2426397285869928
0.9860625365634702	1.0108524735252193
1.0273695504008307	0.9586773008796652
1.0978277927371054	1.1010488464382688
1.0957092132522708	1.090669331120482
1.1559518366102728	0.901585124218869
1.0364926680478173	1.0401252443827256
1.1068750811472958	1.1043500595550588
1.0462598858575083	0.9399114859410547
0.9933983229524033	1.0009577070922544
0.9373661422434476	1.1421774006898227
0.9928827772967888	0.998137588691134
0.9095971142610375	1.2940371555826518
1.224091855916273	0.9000711273687955
1.1852258293959255	0.900162576842961
1.054759857318749	0.9324247345111374
0.9611364196590026	1.069062040753348
0.9330580440726253	1.1625962242280894
0.9289348519716519	1.172617217464717
0.9545255258815184	1.0853135155172446
1.0098367980223162	0.9758021638860717
0.9709151156948749	1.0411025871169142
1.1345792540156543	0.9037805388243161
0.9524104588593403	1.0898082132666969
1.0021183982863642	0.9872822578054203
0.9125302714694576	1.2995495266642958
1.0035238119530638	0.9841492561071028
0.9248590153939948	1.194086267337296
0.9840690676532599	1.0139611702364042
1.0046471251550146	1.0021814809076863
0.9508445904625349	1.0977429291304208
0.9093769581195279	1.2798845027011465
1.106453397460866	1.101047717432415
1.0833454701462628	0.9155526201403354
0.9695990712045176	1.0445266737041365
1.0999962366471538	1.0936421917014307
1.0931730270465896	0.9122901068353151
1.0506567155254405	1.0467215656216882
1.0666452155554427	1.061605333423654
1.0074054374548065	1.012209378270647
0.9336637557132401	1.159147675847366
0.912809888585939	1.2422092010213739
1.0653762966057276	1.0708380505915887
1.0486378904446636	1.052957717731857
1.0396697532432262	1.0432295087005583
0.9151060983251198	1.228234178394215
1.0001381359569756	0.9972425077394397
1.1023709122931804	1.1000186285965894
0.9623724673477453	1.0622134656899884
0.9421096603385889	1.12574020446296
0.9406891200841988	1.1334092903382815
1.06905758745248	0.9233215603111792
1.0900574099476705	0.9136310521770056
1.0528986911686027	0.9354408736498188
0.9095615505766398	1.296083478692837
0.9752448601137355	1.0335884956254857
1.1589580028639115	0.9031845491785542
1.1613267198679313	0.9017769297689364
1.090744410009766	1.0962415395123823
1.1089925316262765	1.1117664990092975
0.9094768751375976	1.298061120613577
1.1058205896797575	1.108686006536944
1.0972509334683123	1.0943826940964911
0.910497496429519	1.2752894488757924
1.0317488990624861	1.0342970652747279
0.9192856779962404	1.208555606360819
0.9500076207895138	1.2999390336838896
1.0419373568546604	0.9438333758336669
0.9961096363181763	1.0007866476055167
1.0054775809753314	1.0101356709608613
1.1470769097604439	0.9021379607519932
0.9604159002029447	1.0654237938355398
1.1003400189296648	1.0978420934779214
1.0081831180590968	1.0053739633269627
1.0382911674039006	0.9471352974829372
1.1089471832244784	1.1059564467175096
1.0575786434465009	1.0611230946022578
0.9758028747416092	1.0294820225679908
1.0176983801700792	0.9687293959819456
1.0148974552556511	0.971986827986271
0.9286630124510529	1.1806977632512359
1.0535070534176112	1.0570450650584977
1.0212214057682427	1.0126802325625066
1.021521172567618	1.0159552248151749
1.0154736844596777	1.0115194692245613
1.0199772098269175	1.0280024784646844
1.032171215222779	1.024333002257228
1.0177459928931236	1.0227547246331736
1.0274968296211555	1.0218439742297103
1.0324358433998857	1.0282745843912018
1.024496932123335	1.0289541958691355
1.0159102788567664	1.0190608678627426
1.0179405620783606	1.0135714031204306
1.0233342345199201	1.0198238686376793
1.0216413854491142	1.0256041317250346
1.0289552997738611	1.0239656455253765
1.0276728006007467	1.0300690085789639
1.030226274490148	1.0257176537213508
1.017779900556321	1.0200294259923504
1.0036549253077836	0.9992597891486322
0.9732037429749876	1.035459383770485
0.9254429623106485	1.187613363164177
1.0392759532137186	1.036999501076981
1.0468261101699246	1.0433514064869192
1.0634020835175808	0.9273941353163694
1.0341659426277787	0.9500224326029386
0.9431940704612554	1.121718685611385
1.0457846270489841	1.0492666901775554
0.9117281128102649	1.2502994688027458
0.9211045064268658	1.201564802113499
0.9105443501724557	1.2611413120177029
1.0533005560787467	1.0508185203390212
0.9664036083027091	1.05085719769457
1.1422572883077435	0.9034512872652949
1.0304176768771773	0.9543895027451684
0.9104173370138925	1.266846743100363
1.000656939700471	1.0032091619707806
1.055726460558982	1.0516188236497734
1.105768467242836	0.9076753581300653
0.9976522485882258	0.992326895235528
0.9491181523442866	1.1084637805513688
0.9479703924487071	1.1062778997731326
0.909041643380921	1.284843096411455
0.9536297224589999	1.0871967600040895
1.0639119039984486	1.0666899901620845
0.9250114311842708	1.299883147894122
1.0262661472706807	1.02336397348067
0.9594070335810247	1.0699288036364025
1.1010669105319313	1.104768920726854
0.9383470601628403	1.1390092220961499
1.0337585527225528	1.0310127078411617
1.068543854943098	1.0661594573022182
1.01886277688438	1.0153470451699431
1.0131795973495867	0.9715339793244647
1.060695508027197	1.0635367139810719
0.917995788808165	1.2157112454628078
0.9493765065171863	1.1008015941562657
0.9308517993739872	1.168808411679022
1.0135577773568225	1.0111325481119129
1.0518495466046454	1.0487386546043
1.1203724297606779	0.9060970915763829
1.0355171442675042	1.0381759530534278
1.0483149785090484	1.0449100222987948
1.0852634629243887	0.9142416561763206
1.0566696473815045	1.0542301793439737
0.9557098530222546	1.0808736999968012
1.0413875681727303	1.0454317298639308
0.9091393023872829	1.2822988817197019
1.0376166560979174	1.041689544715845
0.9510590736980873	1.0951625583746554
1.0259387010872811	1.021014298220538
1.0193678753784239	0.9650345639050598
1.0121929034063037	1.0160099560454585
1.0163666092270096	0.9701234540282664
1.0610510542719387	0.9287665673768741
1.1103982693594712	1.1069931877041228
1.0284725951858473	0.955916599573545
1.036404417423571	1.0339064919718275
1.0401528686315813	0.9451162431938389
1.0250653512803758	0.9591499683177572
0.9103576878712784	1.2638539367493287
1.0481113787970053	0.938389446666565
0.9277390466047345	1.1787373700310415
0.9919768542494406	1.0000546959972476
0.9256552154111808	1.1843962609835021
0.9448764773512017	1.1176296145762183
1.1042668894571552	1.1013506673365436
1.0956110106504977	1.0927006217267978
1.0993098010879854	1.1028814111067833
0.9353203836361892	1.1526421559495785
0.9942725378161401	0.999214314914563
1.0046133606785055	0.9815549005463157
1.1219142405759548	0.9049860522477426
1.0431797317771698	1.0465880331899535
1.0089592979683633	0.9782782293685041
1.0926465967059373	1.0963486069008601
1.071742823338391	1.0692778272240526
0.9981679030403577	1.0012137447898375
1.0994066447012307	1.0959801119346582
0.9233856627546614	1.196148961032363
1.074434645091783	0.9198594429526932
0.9125139008845761	1.2998108915194726
1.1302552243177826	0.9046685646509521
0.964562989594492	1.0554317784158287
1.0522220565882359	1.0547778331362336
1.094125406206898	1.0898645381142968
0.9094268225447416	1.299079546616338
1.0289921458138669	1.0267639757306635
1.0679513150374451	1.0708980830386594
1.1077850598655354	1.1103710477738828
1.0333282946220224	1.0356696645953591
0.9748377791655722	1.0310443947635408
0.9232292536288653	1.1939552608432127
1.0029289282116414	1.005966341909191
1.0199299665082255	1.0235690601374046
1.0645414107151159	1.0609189327103452
1.1533539941404596	0.903539433351962
1.2246981320598147	0.9000270961404935
1.1866421672396372	0.9000666113453798
1.021998489653783	1.0186424620590424
1.0066279722495524	1.0032468761609559
0.9136024506953736	1.2383378399483669
0.9799753876723851	1.0194358357748086
1.1057682790751937	1.1027944776560334
0.9395643584560135	1.1331500998647492
0.9450140278977347	1.1132658187832705
0.9472788763631962	1.108939531073691
0.9660295310297851	1.0492180693623563
0.9699257302315779	1.0401741679697276
1.0054869916805045	1.0083746541345158
1.0307381421212793	1.027615517164667
1.1739229754572944	0.9004929992228676
1.0503506937651923	1.0540204227557
1.0111409774974498	0.974431728493327
0.9980042099683581	0.9903597879925241
1.0668287463753627	1.063808383918487
1.0668947188799816	1.0693989793090164
1.0020596140954228	0.998827653640177
0.9441565479517011	1.1198563904553844
1.04074815516533	1.0371677848974064
0.9605174108383308	1.0677927245608325
1.0113741447818299	1.0144299903904497
0.9243723720559344	1.192354895045316
1.0510666700954994	0.9364819843072368
1.059743100990201	1.0619488020934278
0.9684387040769029	1.0443163650025749
1.0492000339197343	1.0513367193132628
1.138717715572343	0.9040197277743873
1.1380889731415316	0.9031353700552477
1.1326540690520888	0.9043011568755724
0.9298985839130465	1.1711219746563275
1.1123790218539527	0.9074626195105546
0.9100487166025956	1.2785443727525727
1.0648183485721634	1.0678474015864454
1.1594248049694655	0.9018815091630324
0.9306695137127866	1.166839474254032
1.020022459790357	1.0165249851554177
1.0235609143034785	1.027006640083528
1.0157437226644286	0.9687202192172478
0.9368889072875028	1.147411618181092
1.1029387395151422	1.1053875532122412
0.9583432800839813	1.0702080026025675
0.9845208411267067	1.0120671274048183
1.0913883614968025	0.9123011878186958
0.9182715171267052	1.2199251343673774
0.9317780929237328	1.1638582297592424
0.9906886038492404	1.0016241522270135
1.0184692296522637	0.9663411306657386
0.9272284223460365	1.1819609326341023
1.0673650892015678	0.924864479224794
1.1104687067802448	1.1105906394124654
1.0984880311789602	0.9098760623370129
1.0345843763570284	1.036962627188259
1.011346593236064	1.0087186300051363
1.0586246224576936	1.055398669428658
1.0696659636398322	1.0674431601886705
0.9555093917606408	1.0787477192513688
1.0225696195690879	0.961445646851166
1.091128083832448	1.0871432576711244
1.0855193639487664	1.0917233765610161
1.0885390821444139	1.0860358183069663
1.0883640800422407	1.0909662294603113
1.0870839136233708	1.090170329891871
1.0798779986569065	1.0837879248043591
1.0840222904851753	1.0876912753229908
1.0827374763137496	1.0852778381432506
1.0920993215720194	1.088334463384563
1.0871991676283361	1.0851036121366044
1.0856350383916984	1.0732605065550287
1.0718446082216513	1.0769098298101032
1.0802980210106048	1.0724406205370205
1.0841609145397078	1.0781020203913787
1.0771498154614312	1.079533498546027
1.0764435557538865	1.0724898371837734
1.0825526962571215	1.0799221485496935
1.081395258352016	1.0761484606506726
1.0718225463907827	1.07416576014311
1.0796610340917616	1.0747800483259802
1.084481298901577	1.0822755487930884
1.0739486820943112	1.0717289342781182
1.0788919008002402	1.0810990106092795
1.0812249313716245	1.0779911167413283
1.077402136695726	1.0739610914895994
1.0727464122234913	1.0755582852854417
1.0815608282835463	1.0838521162701071
1.0859252376528	1.0884747099394863
1.0748075019605547	1.0779471530238631
1.055186689674536	1.0584782086731608
0.9097977009677463	1.2741171644641645
0.9325719443299758	1.1581117502538696
1.035081410730448	1.0328900103680372
0.942781042486372	1.1241101081775775
1.0445661803911461	0.9412303583665138
0.9519834925405817	1.0915884533923037
0.9161267196170413	1.2234308229888173
0.914726187855284	1.232624882160014
1.0008626932738192	0.9868687144989897
1.0088078019797244	1.0125916186379085
1.0068765849397294	1.01054956156436
1.1657116183135063	0.9008538908224857
1.0909024708293114	1.0938644176870058
0.9328425293996261	1.1603739016497912
0.9570203570209216	1.0755524236096867
1.0494708993049668	0.9374648419794855
1.0002638741442504	0.9884638046337296
0.9632721549220904	1.056960824031173
1.0570526451945086	0.9320930228344222
0.9122489817517111	1.2451231860377938
1.0169680752031487	1.014571589232406
0.9500025402631713	1.29997967789463
1.049000536726905	1.0463037598922653
0.9523879414648099	1.08820565217964
0.9789367022868014	1.021232084088356
1.1576331772169128	0.9018175739796767
0.9391272450229137	1.1352447820590097
0.927037641264244	1.1786253057462843
0.9914457484978292	0.9994403458098986
1.0035685238371583	1.0009690296735958
1.0953069805247189	1.0974975027714655
0.974319933296042	1.0325550588007233
0.9113114469276301	1.2563508774570775
1.0274731005073967	1.0243498596984124
1.0304368287495962	1.032718519638691
1.0148266011642224	1.0180326435367097
0.9697935738241248	1.042582274733539
0.9242217543120184	1.1897300609725885
0.9496697971490093	1.0989051779344587
0.9088711634969827	1.2898626564378737
1.085304768140811	1.083257558896993
0.9547389707104521	1.0828190398056103
1.0118882339665487	0.9735217747264437
1.0897106089812405	1.0872590122614811
1.0408743900996935	1.0436870154794524
0.9737752545658472	1.0340267218030381
1.110937286024643	1.1089995356440738
1.0990458646083636	1.1013100858483507
1.0880975812304032	0.913928106161675
1.1534201037054599	0.9019748821286527
0.9177166943795789	1.2180925278838313
1.0367537314217783	0.9483782637525916
1.0674616261712477	1.065326425211342
0.9275177405498551	1.180243442932622
1.0040897939361866	1.00668475504058
0.9421663615214734	1.1295107704022334
0.941534013705713	1.127952073283352
1.0184333515512116	1.0212087216274668
1.0023014586871786	0.9855787703318912
1.0431253373901967	0.9425376549973845
0.9612067517678448	1.0631975027009994
1.078335449877012	1.0760867377453973
1.0798191825782546	1.0767126464732295
1.0535711767686091	0.9333909707083148
0.9250046571491474	1.2999542752629172
1.096311098817492	1.0992707876634786
1.0505910952651414	1.0480825650567662
1.0551248749262716	1.0573811257566195
1.0945691682300263	1.091194569732733
1.0388061608171684	0.9456408323825124
1.0821471489082757	0.9166648302898611
0.9382495684166049	1.1409238069491983
0.947280339889303	1.1057092153430224
0.9376088785020351	1.144675326141566
1.0634790022682563	0.9262349808246719
1.0939544315117522	1.096758003937164
1.0565438863508327	1.0598375518544143
1.045431611388008	1.0427928110947173
1.1691617696037755	0.9009269138060481
1.024300603389836	1.021458555612889
0.9413438807569107	1.1260362548868705
1.028381766688459	1.0254831937817437
1.1599230659171462	0.9011513908341591
0.9363425102692491	1.1442182669383807
1.1450491037400967	0.9023505414036066
1.10213697809875	1.0987919219213005
1.025165739953966	1.0278878366793265
0.9598033897479284	1.0670527990583378
1.025436202023733	1.022302085941439
1.0388894638455737	1.041865523276442
0.9340762191851965	1.1536646589179231
1.01520339502058	0.9705172960879035
1.0441632724282686	1.042018433103573
0.9534321743112559	1.0850945789808242
0.925013856456105	1.186671124149038
0.9956395624445149	0.9995162038267935
1.0446702009608997	1.0475177140153782
0.9219749699402192	1.1996054124540636
1.0586614762132522	1.0608112706191954
0.9120416001023632	1.2478677783610974
0.975622748749357	1.0278619750541897
1.0914803336588634	1.094904608413728
0.9991940431421014	1.001875552844083
0.9103153501517572	1.2657557471102154
0.9190199852852904	1.2109577544826238
1.009865836970056	1.0129859127903103
1.1045116676831204	1.1071831464236266
1.0125584192522605	1.0100664596698132
1.0949894557590112	0.9111351454620666
1.1162989836089954	0.9065729117904242
0.961962127924525	1.0601091157055456
1.01756201600318	0.9672220413406628
1.0852950277189604	1.0874327299232784
1.0594349032996033	0.9296643361058791
1.0164171046873205	1.0129065764491854
1.0212068578018678	1.0242222241654964
1.0262085317082195	1.02909030865351
0.9498208206536026	1.0972399446328716
1.0497289347027798	1.052429802441347
1.027447692585338	0.9571587562147064
1.013927268289323	1.01724723786008
0.9094028625316201	1.2995387592936523
1.0224698972133188	1.024830712468011
0.9969603183102	0.9997515870497322
1.1328325286378955	0.9036575747546486
0.9430400866072935	1.1198424033273058
1.074041998747362	1.0763682347374721
0.9132968943209403	1.241331552291753
1.099944915665005	0.9091422782237003
1.000137183761595	0.9953307371412666
0.946169962631997	1.1095675928487096
1.0762075745560271	0.9187251196206094
0.9093257765208179	1.278309163199678
0.9866787689004578	1.008454900621772
0.982403830824067	1.01496800375298
0.9594671008739551	1.0685544689919588
0.9355455018281184	1.1491913565263194
1.0205681264544044	1.0178133775651983
1.0506807312919375	0.9354962925050668
0.9125061860112411	1.2999217222607966
0.9183804034690587	1.2139930867208213
0.9575913761236309	1.0736960801265212
1.0928277115462524	1.0895665154147283
0.9150626315997449	1.2295562442491264
0.9088203582335574	1.2973064638303113
1.1783115466564806	0.900214636557335
0.9323430697543723	1.16150698446927
1.152076524016777	0.9025447791946801
0.9885301809631447	1.005441789631317
0.9243647477818345	1.1911804432212154
1.0619762371421715	1.064045604980897
1.0533270296398805	1.055684282356063
0.9735542321820775	1.0318833369703377
1.0353786564964043	0.9493406421259254
1.127960791717446	0.9042328520214118
1.112817423035156	0.9063506587025139
1.0309199818804626	0.953154490752811
0.9649987107419092	1.0535462008050895
0.9223593964334705	1.1968449931412894
0.9408626315579298	1.1295821695687345
1.0661631938108467	1.0629638444341545
1.0077716600837805	0.9785090758325897
1.083839031744447	1.0863427927257194
0.9966953127079795	0.991727549116106
1.0188606218755913	1.0221039234382154
1.0088391525415683	0.9771683360814715
1.007892161454579	1.0113345397950804
0.9100516018397777	1.2716529837429429
0.9580323504779842	1.0719146064574814
1.0526667137627819	0.9342956001999161
1.0606482082572561	0.9282374608741977
1.0150703472506188	1.0125739556476556
1.0934187182340789	1.095561822234962
1.1073912249901683	1.1094093229540063
1.0411561929549886	1.0384532762798717
0.9899511984337342	1.0030294760258107
1.028638157830366	1.030865097145696
0.9602162915033645	1.0644606008434416
1.0278240340647893	0.9556249940186652
1.1871142798542078	0.9000346228461862
1.0419214692075824	0.9428419667293332
1.0633327007648272	1.0602010476012795
1.1004654013019948	1.1034318641831047
1.103460758369958	0.9082913980834917
1.0540822477426244	1.0515651872677976
1.0900673340485099	0.9127303285190991
0.9099360041848484	1.2767246034837358
1.0291296156340697	0.954794038870085
0.9262258233327458	1.1831937652115245
1.0263124891586894	0.9578450147913232
1.0435061747599002	1.0405710940600252
0.9719963858184073	1.0358643096958149
0.994038130449351	0.9981944834191083
0.9090089022111579	1.2952912301961397
1.0011315454287533	0.9977185777681813
0.9358199013578758	1.1479684852186536
0.977364612742513	1.0250929588806543
1.0981804188988054	1.095606285551924
1.0661688809132652	1.0683057939664105
1.1713430437593608	0.9004156135376723
1.1206021429599713	0.9052107615815849
1.0752646396367407	1.0725754087727801
1.0229737948317237	1.026001765617837
1.1110048459517587	0.9071321607360834
0.9972863548869594	0.9935993067298341
1.224900224107662	0.9000124190643929
1.1250491646041982	0.9047269128814713
1.0108020613890547	1.0131537416069794
0.9726978972451816	1.0340473226752858
1.006382186978242	1.0096247336056612
0.9156320268853928	1.2262633105085983
0.9708936854911667	1.0387762914624787
1.0575950713334628	1.0601075205395243
0.9100043090390091	1.2695334006973493
1.0805009901946296	1.0831781303259618
1.0364737273011564	1.038973690074163
0.9837140340298316	1.013108377445675
0.9151153185395933	1.2306969164968453
1.0517032319372246	0.9349973741321668
0.9173320797186852	1.2198106866258176
0.9617221610083715	1.0614259433243347
1.0558019506294103	1.0529367219398662
0.9341865063311094	1.1523382861147542
1.0702128392078922	0.9222073848551671
0.9333617814931827	1.1569653423776458
1.0621431165453927	0.9276903739079221
1.0128569093643442	0.9727144803802472
1.0328188900523283	1.0298454606760545
1.0889704072930433	0.9132726346334255
0.954879085912258	1.0805910652288708
1.0656584856908107	1.062271928868825
1.0142430376497489	0.9704976272205137
1.0014128188994385	1.0042670917925791
1.0588628506945073	1.056575898338717
0.9505777470638628	1.0962371272521934
0.9472517593151869	1.1075835741356468
1.0221575953491713	1.0195382078069983
1.086993813921983	1.089169421538509
1.0318496752147697	1.0291433269892134
1.0709481691867877	1.0682279364424632
1.081514248223712	1.0791669594876072
1.0129607448399656	1.015400207801186
1.037434114040021	1.0405493850034004
1.1094246202864093	1.1069813261734849
0.9234484410554755	1.192780690543189
1.0561081365523752	0.9317970862403202
0.9447102207854577	1.1164596718063613
0.9892317241383689	1.0043020218272452
0.9184904815398135	1.21260440952053
1.0861909324861725	1.0837438325576
1.0610251870287635	1.0581545851076555
1.1631310129289523	0.9011734784630867
0.9319256512011682	1.1604341780178797
1.0530718152940366	1.0498976896736438
0.9362920813411084	1.1454261150344065
0.9699024601664782	1.0411314394887359
0.9859783227531996	1.0096100550955747
1.0459000706077783	1.0485826303316654
0.928766165487959	1.1749255698244705
1.1778522085340717	0.9001148240768443
0.9300745694428154	1.1696874333355147
1.104670509049923	1.1023769336577345
1.0372455230850393	0.9473580687847066
1.0212355593273326	1.0188680441161713
0.9223932666090874	1.1980321427966605
1.1296217126503085	0.9041350954466427
0.9317499328229902	1.162305347252814
0.9094117064108088	1.2838775455161846
1.0293999150055562	1.0315745302623471
0.9228999881315002	1.195283940442293
1.0635787577047842	1.06582809511657
0.9530934609398007	1.0861972297495086
0.9542723358650245	1.08393414216149
0.9948789230429966	0.9983140779658433
1.0938402571166028	0.9113643816602586
0.9441272565220473	1.1186839805986617
1.0726068380446445	0.9208679285932139
1.0679472822099505	0.9237967138077718
1.141806833556498	0.9026824737707665
1.1023281076391394	1.1047010270538378
0.9269021814692924	1.1800546480648317
0.9452430906409806	1.1120452380101147
1.0166080589516018	0.9675126193107382
0.9675617383261318	1.045981355931849
0.9245360360897176	1.1884490574787334
1.0424064198112144	1.0455882997969166
1.038519032998278	1.0360524270052223
0.998902896778217	0.9890409717936558
1.136163788177966	0.9036559881065042
1.0513072100324565	1.0539310753902849
0.9996714406690383	0.9962479366529666
0.9113394351221317	1.2538209774444842
0.9505227239027103	1.09413151584763
1.131186138428523	0.904157863731363
1.0762783713947313	1.0785669650101246
0.9680519150343646	1.0442462621020543
0.9830083639289517	1.0140753362283956
1.0143105838615853	1.011741852684105
1.0451130126815087	0.940289062598683
0.9894420525285584	1.0026045252030482
1.09058277366086	1.0878014390887485
1.002170148403162	1.0051861517720493
1.1546597172871773	0.9021881248516003
1.0637843937056206	1.06131496519793
0.9569084716115775	1.0741634444119448

==> PlotData/ZX_Lambda19_not_allowed.dat <==
1.	1.
0.95	0.95
0.9	0.9
0.9	1.
1.	0.9
0.93	0.96
0.96	0.93
1.1	1.1
0.9	1.3
0.9222222222222223	1.1555555555555557
1.0271604938271606	0.9493827160493827
0.9481481481481482	1.0814814814814815
1.037037037037037	1.037037037037037
1.0349794238683128	0.922633744855967
0.9611796982167353	1.016735253772291
1.0765432098765433	0.908641975308642
0.9642889803383631	1.0494741655235482
0.9992658639435046	0.9597139663669156
1.0757201646090535	0.9037037037037037
1.0513488797439414	1.052994970278921
1.0564395671391555	0.9290047248894986
0.9400548696844994	1.117832647462277
0.9127572016460905	1.2288065843621399
1.0156878185913394	0.9629519551558875
1.0395671391556165	0.93929279073312
1.1502057613168724	0.9008230452674897
0.9361682670324646	1.1398719707361682
0.9697759487882945	1.0327389117512575
0.9089163237311386	1.2657064471879287
1.0641670477061425	1.0622466087486664
0.920164609053498	1.1917695473251029
1.1091449474165525	0.904618198445359
1.09387288523091	1.0930498399634203
0.9487882944673068	1.0981710105166895
0.927770156988264	1.1697454656302393
1.1078189300411523	1.1078189300411523
0.9584768582025098	1.0679418787786414
0.9708784230046233	1.0219072295889855
0.9073616826703247	1.283904892546868
0.9809531067418584	1.010994259005233
1.0055005165201782	1.0059882470490609
0.9956177637781052	0.9835108695038584
0.9313214449016919	1.1527206218564243
1.0071960010612655	0.9674967682207433
1.1500685871056242	0.9002743484224965
1.0852766346593508	0.9121627800640146
0.9896494624991298	1.0010687922083543
1.0474250198987283	0.9298972040170028
1.0685142847465665	1.0696878863316908
1.0672294760848335	0.921372645317166
1.095458009449779	0.9058832495046487
0.906721536351166	1.2926383173296754
0.926151162593778	1.1812951955155888
0.9285220748869584	1.1626784534877814
0.9956005464388333	0.9923862667727932
1.0236346712679927	0.9578937894015203
1.0338093974683926	0.9478756814020748
0.9511236430760894	1.0876119832681332
1.130649121915697	0.9035038696675642
1.0031493618294411	0.9769440069546761
0.954353164321157	1.0775356060221173
1.0102952162140295	0.9731735037379502
1.0012621658221075	0.9853047970831507
0.9178326474622771	1.2083676268861454
0.9688665345729818	1.042117563379566
1.073850154579718	0.9161777130481088
1.0459494092476869	0.9357477123518886
0.9731533698002224	1.026011165867895
1.0284985748391846	0.9540760142915415
1.1500228623685413	0.9000914494741655
1.0798658741045573	0.9131077579637251
0.9064522684550119	1.2967128994563837
1.0393819821955776	1.0406775164129227
0.9115175532185135	1.246954224457654
1.0909346474961472	0.9109824044437671
0.931805788413013	1.1593778048739183
0.922085048010974	1.1957475994513032
0.9092617995224306	1.2763399888228422
1.0143461205790796	0.9694416062491729
1.0426519594837433	1.0447451363368652
1.0480299161462263	1.047279691756313
0.9778370505851073	1.0163830039458754
0.9450185439211503	1.1089417263628512
1.0619762118466585	0.9269104190305227
0.9415959626750665	1.1237633152127895
0.9965365131992283	0.9985476489603006
1.051530273351134	0.9340549562416148
1.1020372910633542	0.9066097647716304
0.9758404037324934	1.0205591965994343
1.0077467363890504	1.009303635461572
1.0379744464160232	0.9446709564707612
1.1039763586174196	1.1029856559806264
0.9402825525317016	1.0421725083311224
0.9239433916464858	1.188003748299435
0.9387728835374012	1.1294450371725178
1.0978836785268733	1.0964560506246226
0.9537100700422687	1.056230011108163
0.9734656026413719	1.030062666097146
0.9581859092124578	1.0609158453671768
1.0959671910898858	0.9087311667710998
1.011166202415278	1.012045321640178
0.9601232832577422	1.0547599409488124
0.9519020926123503	1.0840923075186144
0.9158105979779505	1.2193466443123508
1.0550097439477446	1.0529611628258515
0.943348744263239	1.118565936764382
0.98343091916339	1.0113877384528314
1.043360034321778	0.9391804546506574
0.9195244627343393	1.201554641060814
1.0609551514969051	1.0611865976969534
1.0036819494335003	0.9806910623924178
0.9063388033666955	1.2985503564835985
0.9968946728834468	0.988662401254674
1.1101000863689479	1.109322765838541
1.0066929662308077	0.9766472979440176
0.9434757574218022	1.1139375772663382
1.0024035210486764	1.001465818964469
1.056680881686668	1.0566201035382
1.04070171337789	0.9421548693569483
0.9608318877528442	1.0619552485774701
0.9860875326601531	1.0063281614411468
1.0165184381871966	0.9665955973743041
0.9492680592326649	1.090933455767746
1.1195197585432815	0.904549140920629
1.0200692045742579	0.9614139007242851
1.0742885224637668	0.9189390104765471
0.9634530630103045	1.0552638190490746
0.9127233314704737	1.2370336500194754
0.9728771606088186	1.0330322860131438
0.9344437105906395	1.1463372227585
0.9542299145154401	1.0816037904489868
1.1500076207895138	0.9000304831580552
1.031102022846293	0.9498531583857456
0.9794408034005656	1.0186726278175753
0.9176971667598097	1.2134955714745381
1.1403548089063509	0.9022186846705467
1.066793575287651	1.06767100100377
1.0771646021540178	0.9159346631767842
1.070772421899452	0.9198903860760963
0.9293622434098988	1.1660334825502736
0.9150265034124202	1.2243949939880439
1.0528748147855442	0.9304422211392129
1.0452678242321871	1.0444950197251959
1.1010194922860677	1.102645260715677
1.035214257085923	1.0353463507708287
1.0332558082646992	1.033127101597355
1.0586626842030546	1.0593619151619005
0.9602266639542649	1.0580838108435715
0.9571459484684095	1.0727533253926589
1.0494452504291791	0.9359519369663487
1.0510406030693953	1.0507083617356128
0.9751564352601909	1.0245052811339568
0.9801565931119353	1.0145415953981722
1.0450462440565451	1.046698418678626
1.106744680971171	0.9062315478105755
1.0926620264526072	1.0911378685498485
1.0542519789137947	1.0552299488734578
0.937908441388602	1.1354105159368584
1.0657241488846503	1.06567591524567
0.9142339413029856	1.2316703077105455
1.092794120137513	1.0946078680417959
1.1680096191298752	0.9004335382478958
1.157989692176554	0.9006830485416067
0.9954579382093548	0.9950094023034491
0.9699955404268771	1.0373023534127024
1.0176971268806592	0.9643145033818797
1.0265009321693361	0.956882368190909
0.9335739997478554	1.1500230505361837
0.909633806951289	1.2707220556938588
0.9077224000406442	1.2880201188843166
0.9232074679973883	1.190239932560717
1.114489535683798	0.9051221741140284
1.0828293263033901	0.9136077193893584
1.0948154378587862	1.0957289917622297
1.0589173586531713	0.929035396215196
1.041565848883124	1.042399807873868
0.9294733250414126	1.1691319136711946
1.0037736223083442	1.0044922693802083
1.0967042437448373	1.0985671034037645
0.9780289815802695	1.0208730602268172
1.0123060244240205	1.0129592170330466
1.0998377994923236	0.9082229259692045
1.0171265960071616	1.016514507574224
0.9062896916120511	1.2993666277159648
1.0241037577132375	1.0225279861231087
1.029552308473804	1.0288543133814485
1.020402521182439	1.0223483240540057
1.0245444253379863	1.0264615926564138
1.0271978544776488	1.0257199600891909
1.019683429919073	1.0182726854811348
1.014096956033732	1.0157956986627004
1.0305924259812014	1.0314599771550372
1.1108954291779856	0.9057356842580414
0.9992075157129854	0.9880190886083983
0.9311286357908655	1.1615508275299296
0.9590262225393041	1.064760505993786
1.0472181818447914	0.9372037117530974
0.922743697481627	1.1920319157410386
0.9104071759612073	1.2567517372577577
0.9322462888636744	1.1558097700403243
1.088756230701056	0.9122587455615958
1.1458131131521028	0.9014623761935316
0.9216074785347762	1.1986384189402022
1.0211400618738107	1.0201482927242733
0.9887254966528113	1.0037153073749798
0.9766008588668113	1.0228172779989444
1.0096117460375205	1.0094793387398775
0.9332966406430818	1.1530209374135605
0.9465060091336573	1.1075332915601168
1.0158370675239234	1.013628857002564
1.0264558624005768	1.0282477215124302
0.9668505064532094	1.0463048579240217
0.9981883800162155	0.9967648360487201
0.9416149676069404	1.1211048827621504
0.9496413629275039	1.0940841138631674
1.0226319026715183	0.9600621682659639
1.0428751007538994	0.941278728291523
0.9949590762351239	0.9972315466516279
1.0102236048749607	0.9707347504277194
0.9193110806279531	1.2048163389727176
0.9473646180855448	1.1033164546958176
0.9075903063557385	1.2944627907895703
1.1046501869445526	1.1046823636113887
0.9645437964949758	1.0524862021430157
1.1258505334239046	0.9043119242462161
0.9851936627956711	1.0095227911397324
1.0492670236653385	1.0487874749443105
1.0220492214482635	1.0234934806340497
1.1677476897717716	0.9002088660829707
1.162354700605419	0.9008896147978379
0.9079933614455791	1.2906823146878017
0.9359927066221839	1.1427955313948304
1.0650587114405299	0.9244003881271236
1.0933582885442077	0.910667892683394
1.0044885439706313	0.9791531508288401
0.9304817363440993	1.163301936516837
1.0792104443913393	0.9151909201167727
1.0366916704294387	0.9465606451185911
1.040344589777233	1.0389672653580282
1.0640510644236991	1.064378455213813
0.9559880902426924	1.0760409277166547
1.0061102532447632	1.0045145637612367
1.103104891543307	0.9078709897555264
0.9272227145942197	1.175843351692223
0.9927109287449173	0.9971975492240939
0.9714412765608791	1.0350829602096754
1.0430210932907062	1.041028272513486
0.9825521933095284	1.0132968346958027
1.05684914537393	1.0585928949152712
0.9768125683719324	1.02494603944398
1.0071434569894417	1.0068886152791987
1.0565119071438682	0.9308735013754009
1.0077213616340255	0.9774246149898386
1.0093944619692017	1.0112446795502341
1.0697329211207516	1.0695065554470455
1.0810986857744636	0.9144152721876307
1.0870670497759864	0.9131436979834074
0.9741406157277346	1.0285186181776773
1.0690198284789219	0.9215281972348138
1.0530549818184758	0.9323073039639883
0.9535525110031029	1.0836698711616153
1.0626447226956033	1.0607793541347783
1.0112238572131893	1.0101478728193956
1.0764103007985208	0.9177973973906166
1.0322622740345466	1.0302490897958003
1.0356177736898164	0.9481089550738758
1.1522582939592543	0.9016257684296093
1.1500025402631713	0.900010161052685
0.9142966011278769	1.227145252248133
1.091854787267072	1.0927743625350699
0.9796524919981711	1.017101051668953
1.1060965688884876	1.107062433396495
1.0974400419488397	0.9093136083466149
1.0674191699758038	0.9232041018873424
1.0300060915208848	0.9527728918074851
0.9183260230204294	1.2115452138619338
1.0604345613223363	1.0584564176212168
1.0387044036795896	1.038697336939245
0.9508487510581817	1.0912965147798366
0.9279759078513785	1.1727353449290598
1.0157112769658867	1.0171236913665556
1.154648023016666	0.900759444604387
1.0456127006746925	0.9387652174482698
0.9522184860491465	1.0863003502636124
1.0411078883337015	1.040767367623657
1.0721482340083464	0.9206235429639344
1.1428084034553991	0.9023774493764578
1.0249714434406347	1.0241178507533975
0.9611431170332346	1.0595382352119225
0.9218263035644457	1.1938241358732062
1.0443471269275075	1.0435667957148234
0.9387485611273388	1.1326685509913752
1.0532197265901444	1.0522582178145978
1.0089416601557177	0.9752076551893465
1.018196642160852	1.0182722063492364
0.9099559499549339	1.261199832154463
1.1351943949459007	0.903167697720809
1.0022780276858305	1.0030557501051525
1.0028226424028905	0.9833817051942237
0.9620168421190548	1.0573077587024573
1.1115837115677174	0.9064671824829584
0.9086668134374277	1.2800431280236189
1.099014754224834	1.0988030656272287
0.9140324137580653	1.2295703568223002
0.9086182661857102	1.2926879935872468
1.057726519982788	1.0559842548750693
1.0197741612041902	1.0208420142568764
0.9745898392586047	1.0271584216600378
1.0325347142391326	0.9507255562314878
1.0139002897682556	1.0125735407158412
1.0629712067190127	1.063387259314517
1.0471303795706066	1.046296044244578
0.9347907544456174	1.1491511444042393
1.0237190847425786	1.0253945250449488
1.0112328061461922	0.9718140778300448
1.012583107601209	0.9705701120004523
0.9123502577583087	1.2420656918328343
0.9168827772038665	1.2186412038213086
1.0195504851061195	0.9630414539072042
0.9439003263454143	1.1167110428689795
1.0952802049661343	0.9101285972513447
1.1073062777534206	1.1057896465563546
0.9982348054131954	0.9999204645833794
1.0059386102834638	0.9785416106374281
1.1025524313454678	1.1013381855496032
0.9485098063566794	1.100763019789591
1.0010201535830492	1.0015583269784165
0.9062678641655424	1.2997258397451459
0.949829577030966	1.095805894251504
0.90965582256544	1.2677584153273835
1.0396096761418314	0.9439806896738495
1.1083138109404431	0.9061054754902238
1.0472453838134514	1.0489634868020623
0.9445027764135624	1.1120483741374867
1.1046152923006611	1.1061520574354549
1.0922584068598395	1.0905005447453247
1.0911649019677945	1.0900737178100046
1.0894646609668597	1.0885979608063527
1.087368296879105	1.0878213836542858
1.0866695088498535	1.087562524603597
1.0859375550189059	1.0861322045073587
1.084312139799167	1.0843543143024021
1.0837703347259207	1.0837616842340831
1.0797268395057358	1.0779027410236188
1.077289822912664	1.0757510637902474
1.0754280821985822	1.0773981307154592
1.07457208205804	1.075599265903112
1.073659667190656	1.0734191384265281
1.082067009879983	1.0824905858627119
1.0796478882823832	1.0799756084774526
1.0780554926266102	1.0777291011199643
1.0761018202415302	1.0746133889590443
1.0814225314731625	1.0807961142966194
1.0800641436434364	1.0818943499034193
1.008270830895575	1.0077604366195512
0.9080419086972966	1.2855893692808797
1.0791963596948535	0.9167465926150333
0.9376202940056689	1.1373990088583055
1.0581348987456365	1.0572265438444584
1.104850146425787	0.9068388902374237
1.054715526416054	0.9312468190085837
0.9968331430968794	0.9904694853399971
0.9963163251802101	0.9939666735075542
1.0958924606591987	1.094270769195173
1.0311480972035012	0.9516423759663367
0.9078680417957967	1.2957530563129303
1.1681307990915266	0.9000952128270119
1.1020209204784728	1.1034666124743857
1.061400560567668	1.0595159570922952
0.9305461593694907	1.1650039825333038
1.0683246078913498	1.0682673491747103
1.0228593513689894	1.0208333824950204
1.0292725116852506	1.0301277663718165
1.0283334388960825	1.0279553368748473
0.9988537737954621	0.9979759361238464
1.0830336683462272	1.081562761068498
1.089879065740377	1.091205766094627
0.9372938231462509	1.1403528645073802
1.037411369588148	1.0386198727863358
0.9650787950453493	1.0509391884537114
0.9814628028101012	1.0146953177791276
1.084757328434416	1.086059264710917
0.9171678511819751	1.2161844870832321
1.108568025425212	1.109170914551192
1.0650156195017348	1.0634778159603222
1.0558675026606557	1.0553600772518772
1.0155921027342558	1.015830326420554
0.9112176139966619	1.2513351435060525
1.0372854810474414	1.0352267388728633
0.907422648986435	1.2977747921845197
1.149299985009311	0.9018100472739841
0.9874910193508118	1.0056549673086599
0.9971789363726707	0.9954261965995299
1.0754016810620242	1.0735074548564487
1.053231254030725	1.0540886666080964
0.9863137413984319	1.007590795230244
1.0007325833507994	0.9986900537932055
1.0978489302355923	1.0994730051564208
0.9403260192570766	1.128605244984862
0.9188098020288236	1.2072465240732273
1.0048436669027074	1.003729438016377
1.070479702739728	1.070317564954599
1.0714639161980266	1.0714049371418053
1.0723851405435763	1.070803899547992
1.057897740922009	0.9297437219434205
0.9514609509978704	1.0895722371048888
1.0381930179743282	1.039833365911631
1.072315376593155	1.0729966119038143
1.0816816709453898	0.9154994105125916
1.0615406220810382	1.0627035236641809
1.0125923750798609	1.0143949686953988
1.0879722904897784	1.0888632247841699
1.1011280022931365	0.9080535123685728
1.044512971795872	0.9397253434884804
1.1009036437409485	1.0992869073581704
0.9778118593516101	1.0223592314964014
0.9465545006319994	1.105989132133897
1.0184485659861235	1.0171038996929593
0.9354259456835284	1.1451839432787458
1.0052454084326965	0.9801774781715274
1.0960020323034594	1.096560848386106
1.0844564746290433	0.9133373852098979
1.0190791638931946	1.0197147085767873
1.0250669849059015	0.9579753753033955
1.0768777967622079	1.0782202434604835
0.980435833893132	1.0175948035623898
1.0308509082098767	1.0289063067806385
0.9405709089897928	1.1264148690907259
1.0024082917480048	1.0042850332230795
1.0436998384977	1.0452760630840048
1.0464081046575728	1.0447141568188976
1.0211746493355958	0.9620851683969662
0.912892013308052	1.2391457272668922
1.0067923950196656	1.0081889682917622
1.0782843987901416	1.0790794027144812
0.9754072689222175	1.0262030612428452
0.9657230059404525	1.0483323642699753
0.9546974901990793	1.0792957052408243
1.08076511704239	1.0795876131718
1.0339327866575483	1.034714372321181
0.9156546070024707	1.2223908204297373
0.9083892661650117	1.2820823007633961
0.9804962357063155	1.015963390103511
1.0780462465422163	0.9170665914367787
0.9442433141423247	1.1152289927030679
0.920401700282816	1.2025487307151688
0.9452445959821191	1.1106038738699748
1.0703432951373928	0.921179794391308
0.9077130543810759	1.2987403221722742
1.147630854391906	0.9012034993327367
1.0498358868848228	1.0502775186643953
0.9980354661882634	0.9890137592851987
1.0166060659945018	1.0181522551928448
0.9109787456284998	1.2548125860736292
0.9097433205191169	1.2635867386972401
0.9774063882821644	1.0237168912354555
0.9152782717178389	1.2255239998419392
1.1071883175492043	0.9071245287184592
1.0520635685842625	1.0500885122263113
0.9288678642909874	1.1711615525837613
1.1175915001748913	0.9050655565612071
1.116126673155895	0.9055868808218865
0.9339424947140573	1.1513517649811236
1.0010265892261574	1.0001286602061978
1.069464793845738	1.0711279867286525
0.9085142094795096	1.283682290226008
1.023777308406629	0.9590353086617471
1.0909096281688913	1.0890020473336401
1.0238483661223972	1.0238255164481724
0.9392056528533266	1.1309146938276669
1.0861471635960176	1.0848311251803187
0.9415699746329111	1.1195933111839111
0.9987390022885444	0.9961705650781933
1.025636006589867	1.026689796474977
0.9421350002477541	1.1221956278621084
0.9499257190809028	1.0927218149786602
1.1029786728703448	1.1039466072224178
1.0990794838937907	1.0977004032432576
1.0175615982400399	0.9657504104739741
1.0703805693663249	1.0687425142865896
0.9373785404003246	1.1387600672302078
1.0657786909148215	1.0670647726119618
1.0405210670207998	1.0416775662579891
1.1089284082752784	1.1079943440988225
1.0433587494129666	1.0426616788974215
1.040749582124794	0.9433229782881549
1.0645623724355993	1.0655814535405226
1.037866157099399	1.0364210923289605
1.0071456094311007	1.0055923807891327
1.0356118901599962	1.036448671665375
1.0087920827543015	1.0067411530214656
0.9722652612039147	1.0315616382729136
1.0970455480995482	1.0957998643690732
0.9298350273880327	1.1673349568251667
1.0736593871573958	1.0748588965383605
1.006043655063375	1.0070838388209251
1.0318138453589272	1.0333808955035915
1.010293546193939	1.0084290092876322
0.9365090386326986	1.1416149676069405
0.9350252949580062	1.1473024809485488
1.1000217856314771	1.101318448854676
0.97042180285927	1.0381757021632378
1.0892359355831591	1.0902566521204304
1.0039229399145175	1.0029888896764054
1.1057645157223475	1.1039423002741604
1.1094203481840115	0.906435946654334
1.0874692528742012	1.0862339850157225
1.0274873672991354	1.0287573556554137
1.0335033514451013	0.9495412234121671
1.0658561715872492	1.0643207050414931
1.0340319239059	1.0323432732688513
1.0858690491199086	0.9131827114079142
0.9591021568299141	1.0665850612769219
0.9136175041067588	1.2346813663228844
1.0596879957476901	0.9280508682647396
1.058875537942961	1.0578969802497977
0.9556021375007867	1.0771367951579867
1.080303329027082	0.9153788438380708
0.9195572039041022	1.2067762931350798
1.0940356804412583	1.0947802179868706
1.0937013599711811	1.0917940927486673
1.01765248269823	1.0154777139921911
1.033092211673933	1.031462966411439
0.918712770247936	1.2092936625765294
1.050706139172039	1.0520443781519602
1.08853932933492	1.0870387380742443
0.9252499232171482	1.1845650682661752
1.0121002124874425	0.9722899439603178
1.0728830664103475	1.0718431485766415
1.0265474661418934	1.024729223513667
1.049619551885795	1.0477245999644473
1.0124274663414536	1.0110814431406348
1.018871829121734	0.9641301737313812
1.0412761040111123	1.039653137188622
1.0101259512890657	0.9742709624735413
1.1089405973569975	1.11004420057918
1.0487114438596457	0.9368734968996438
1.1127341292989799	0.9057361723581945
0.916102383268635	1.220867728810285
1.0550814521669074	1.0559903839606515
1.0678873460406995	1.0673659358268994
1.1734551070684338	0.9002676162024048
1.106277181948423	1.1049406899076006
1.091893765845719	0.911317161648619
1.101648376423375	1.1008917543336227
1.1224281775143803	0.9046157058048626
1.059426437304404	1.0604532611593498
1.098964931614652	1.1002610303349238
1.004454644254903	1.0057217571566164
0.9330515209276916	1.1547205302815051
1.083543757026232	0.9141659082465305
0.9328099554899896	1.1564174678949415
1.0469807537721632	0.938119458622644
0.9713050408647851	1.033956398212073
1.0525202952460955	1.0512616999630773
1.050758842918203	1.0490329127751539
1.0826895464410722	1.0842972128824804
1.0037059841716323	0.9818758893776524
1.1080241303396838	1.1065216744383388
1.0026772196604192	1.0004208340927472
0.9843818076952559	1.0109925523324608
0.974469697703572	1.0293544356142712
0.9385947491796182	1.1344412829957478
1.0562183006622898	1.0575313747366968
1.0329791646615778	1.034046179731088
1.0000713989083836	1.0011446266075
1.0297608654696502	1.0277446020922596
1.0713670955813264	1.0731102280798743
0.908282763279461	1.2870422116472007
1.1098089213345659	1.108103432547162
0.9086018956008287	1.2937293133198229
1.0355666950799807	1.0340476177035645
0.9208679797004747	1.2009082852094588
0.908559181546023	1.288466640699532
1.0083444532709438	1.0106276182689622
1.0342304684699661	0.948919182313389
0.9525175843242509	1.0851624122543504
1.0340900018842318	1.0335771614288578
1.1510271130755814	0.9016393164998561
1.1500008467543905	0.9000033870175617
0.9140533003663625	1.2280620050014959
1.0416973994888536	1.043610653230062
0.9134070072375547	1.2369038770688248
1.1065786962031325	1.1078557899915304
1.0296407810790822	0.9537461362813984
1.0394416488901805	1.038221367791418
0.9062580167255945	1.2998825206686475
0.9077913112127635	1.2993872007115246
1.0684988619690685	0.9226846198111117
1.0481446719079779	1.0493650134062305
0.9695959350771456	1.0398646949206654
1.0002903788085404	1.0022143472644267
1.0558489646633016	1.0541838064739009
1.0460255647449765	1.0471923644182897
0.9280444914724167	1.173731971362
1.0472844875790759	1.0453067411207568
0.9426163748918298	1.1208886572336136
1.0964117940597613	0.9101429792991667
1.156196517267831	0.9010092057882876
1.005372921435758	1.0030525983616732
1.017527536237225	1.0188179625114773
1.0343756426883246	1.0359928808514822
1.1684153085667082	0.9000444075635866
1.036301385185645	1.0348265272051733
1.095125452180202	1.0933404102951303
1.0281744797291994	1.0268130908982338
1.0378240925542102	0.9456241446572883
1.1035985598066809	1.1018915029555911
0.9600248005985043	1.0637254518048993
1.0666779641245734	1.0666873996090245
1.0918504594112988	1.0937488827546238
0.9651324354711658	1.0498771411132053
1.005206813560022	1.0073810826653402
1.0386155046642358	1.0373726434483954
1.016132415153776	1.014676924218508
1.0101421671181785	1.0120919713269074
1.0899194040819045	0.9119904928414873
1.083629549285788	1.0853249817237907
1.028237492124562	1.0292268925386088
0.9905946049487331	1.000711096748422
1.0204849283647792	1.0195770151390773
1.0630947559410056	1.064326185391811
0.9612468601266981	1.0587325640900733
0.9098631205847247	1.2651053770158243
1.083761767324575	1.0825333313652232
0.9087159251920721	1.2915862720414872
1.073047200246278	1.0741479317026663
0.9709269849690371	1.0364786329098872
1.0013183736564502	1.0026077463514498
0.9080370163385963	1.2969447707759205
1.0787367083606256	1.076842828446197
1.1094672785878394	1.1108004463336476
1.0567545566749827	1.0551915038236401
1.1546733211107996	0.9014398169839696
1.0715358888738984	1.0701330972422145
1.101913936720058	0.9084174494963275
1.0673376340196608	1.0684457764958322
1.1378793923312611	0.9028405841488678
1.0631334410400788	1.0618271928824086
1.0145785004296473	1.0167222092964454
1.078108705017271	1.0799039706232625
1.041832761113124	0.9420918547926015
0.9561358614670481	1.074817458608907
1.0193848185651846	1.0173005234431705
0.9200963041993373	1.2039639395530266
0.9458981718956015	1.108680870257226
0.9198148054064327	1.2053731270263304

==> PlotData/ZX_Lambda27_allowed.dat <==
1.3	1.
1.3	1.3
1.	1.3
1.1	1.2
1.2	1.1
1.2	1.2
1.1666666666666667	0.9666666666666667
0.9666666666666667	1.1666666666666667
1.0222222222222224	1.088888888888889
1.088888888888889	1.0222222222222224
1.1555555555555557	0.9222222222222223
1.0814814814814815	0.9481481481481482
1.2555555555555555	0.9555555555555556
0.9555555555555556	1.2555555555555555
1.1296296296296298	1.0740740740740742
1.2370370370370372	0.9259259259259259
1.0740740740740742	1.1296296296296298
0.9790123456790124	1.1123456790123456
1.1777777777777778	1.1444444444444444
1.2851851851851852	0.9518518518518518
0.9518518518518518	1.2851851851851852
1.0753086419753086	1.0530864197530865
1.154320987654321	1.1024691358024692
1.0510288065843623	1.002880658436214
1.002469135802469	1.0691358024691358
1.065843621399177	1.080658436213992
1.1024691358024692	1.154320987654321
1.1839506172839507	0.9333333333333333
1.0532235939643346	0.9668038408779149
1.2740740740740741	0.9259259259259259
0.9259259259259259	1.2740740740740741
0.9534979423868313	1.202880658436214
1.1049382716049383	0.9296296296296297
1.0417009602194789	1.0688614540466392
1.137037037037037	1.1592592592592592
0.9765432098765432	1.0876543209876544
1.0347508001828989	0.9898948331047097
1.1292181069958849	1.111934156378601
1.023929279073312	1.008977290047249
1.1016460905349794	1.0757201646090535
1.1551440329218108	1.1267489711934158
1.0589849108367626	1.0207133058984912
1.1105624142661181	1.122085048010974
0.9449931412894376	1.2318244170096022
1.014835136920185	1.0320733628003862
1.2950617283950618	0.9506172839506173
0.9506172839506173	1.2950617283950618
0.9639689071787838	1.1417466849565614
0.9994580771901302	1.0274263747057528
1.027069044352995	1.058344764517604
1.2897119341563787	0.925514403292181
0.925514403292181	1.2897119341563787
1.1196159122085048	1.0953360768175584
0.9358024691358025	1.2555555555555555
1.0799725651577503	1.1034293552812071
0.9503886602652035	1.1664380429812529
0.9392318244170096	1.2087791495198903
1.00028112245762	1.0504716421954647
1.1242798353909464	1.148971193415638
1.2031550068587107	0.925514403292181
0.9642584971803079	1.123517756439567
1.0618808108520044	1.0422648986434995
0.9851394604481024	1.0641518061271147
1.039983742315704	1.0222425443275924
1.1370827617741197	0.9374485596707819
1.0656149977137632	0.9512117055326932
1.1294162475232434	0.92400548696845
1.1418381344307271	1.1397805212620027
1.2448559670781894	0.9164609053497943
1.0077957854211474	1.0121345549176672
1.0526342529086015	1.033338413859676
1.1759945130315501	0.9242798353909465
0.9473860691967688	1.1852461515012955
1.2232738911751257	0.9208504801097394
1.2983539094650207	0.9502057613168724
0.9502057613168724	1.2983539094650207
1.1392318244170097	1.12400548696845
0.9671442361428645	1.1103541126860743
1.026313739436739	1.042485054785009
1.1100594421582077	1.1058070416095107
1.0405493742485055	0.9740046402140595
1.0871208657216889	1.0831428135954886
1.2960219478737998	0.9252400548696845
0.9252400548696845	1.2960219478737998
0.9367169638774577	1.2258802011888432
1.0968449931412896	1.1085048010973937
1.1070873342478282	1.0903520804755373
1.0384849870446577	1.0494589239445207
1.1227251943301326	1.1347965249199818
1.207087334247828	0.9179698216735254
1.07553218513438	1.0661586140324137
1.0572372097749327	1.0705888330030993
0.9927175359070903	1.0421849273955153
0.9355738454503887	1.241472336534065
1.14409388812681	0.9252400548696845
1.2622770919067217	0.918244170096022
0.9436671239140375	1.1993598536808414
0.977030940405426	1.0749733272367017
0.961387999796779	1.1532947213331302
1.0319790908115858	0.9812195521233777
1.024511846093922	0.9983725380616099
1.1918609967992684	0.9253772290809328
1.0500956832461177	1.0641484191095532
1.0914951989026063	0.9366255144032922
0.9742795531394831	1.099245259586671
1.0474893732324002	1.0452641026943725
1.0902301478433167	1.1016613321140072
1.0671188335111519	1.0525326423817507
1.2759487882944673	0.9169638774577047
1.0182842498038351	1.0149819076811912
1.1191044725566903	0.9303764670019814
1.0290135687686874	1.0183512374844996
1.0155268411733382	1.005785778665929
0.989653225851976	1.0549430698798175
1.0266332480933913	0.9893421847392279
1.1227353553828177	1.1202357364222935
1.1008687700045725	1.086374028349337
1.0432183440871141	1.0308726650747684
0.9605514064590426	1.1313332994631577
1.086988772036783	1.0932073362800387
0.9293552812071331	1.2613168724279835
1.2371742112482853	0.9178326474622771
1.0239225050381886	1.0350031329912446
1.1331504343850023	1.140695016003658
1.2199969516841944	0.9166438042981253
0.9500685871056241	1.299451303155007
1.299451303155007	0.9500685871056241
0.9251028806584363	1.2984910836762689
1.2984910836762689	0.9251028806584363
1.060116174702366	1.0492641704347236
0.9327389117512574	1.2347965249199817
1.1678859929888736	0.920941929583905
1.0552038702320672	1.0597966660457134
1.0466431833449057	1.0555341044443316
1.071669291605277	1.0604972141780555
1.2838439262307575	0.9183661027282427
1.1995732357872275	0.9202560585276635
1.132291825433115	1.120875882741452
1.0339452545061447	1.0429936719221888
1.0834019204389576	0.9414723365340649
1.1057155921353452	1.0987197073616828
1.0461915810033475	0.9673519732199811
1.1788599298887366	0.9192958390489255
1.0332053166140112	1.0236815877334768
1.134738945621433	0.9277396738302088
0.9551016952022897	1.1570678588968484
0.9573461588398336	1.1440402603487498
1.0638650386402253	1.073645051849594
1.0718081593253062	0.947513082355332
1.230025910684347	0.9165980795610426
1.1381344307270234	1.1323731138545954
1.0939541736523906	1.0875222273027487
1.042581584785517	1.0377246016020594
1.0187490238803556	1.0236297161867451
0.96874315932217	1.1174704874733665
0.9479974258666531	1.1928229097867873
1.0598290308801919	1.0571024817430346
1.2891733983640705	0.9188335111517554
1.0056492107726394	1.025636754074718
1.0313231384104726	1.0366576910701282
1.0511580777546332	0.9615325125460775
0.9304729970024895	1.2513844434283392
1.1023014784331657	1.1047706142356348
0.9841850741662762	1.055879768403266
0.9886366188030907	1.0491112528640683
1.0580958187268201	0.9581872682009857
1.0588693759043808	1.0642107025991596
1.0182980487642717	1.0001346025868034
0.9596871524778856	1.137327756044415
1.0982472184118275	1.0931412894375858
1.1131117094842138	0.928019102779048
1.0200253022756367	0.9943556606785451
1.0356807664862557	1.028335078065528
1.1863994309810497	0.9206523395823808
1.1246286981998002	1.1272400887398601
1.1336635675455977	1.1280089417263628
1.052984809226236	1.0491744144693391
1.1933038662805466	0.9209724127419601
0.9538716433244707	1.175682342912948
1.0768395739131909	0.9451015258514116
1.1988162373621907	0.9176649900929736
1.0234751678298564	1.019055674414783
1.0258896095709589	1.029762664152747
1.1297363206828228	1.1362749580856577
0.9450998323426307	1.21661332114007
0.9395417365239039	1.2192094701011025
1.0947010110247422	1.0982370573591425
1.2687090382563635	0.9158512421886907
1.293053226980982	0.9188978644854274
0.968562831998284	1.1049139979790796
1.0676517242741903	1.0584254884361577
1.0570980284421665	1.053120540818893
1.0699633637600412	1.0721683121926988
0.957420861393833	1.1496019313526806
0.9496066355437387	1.178687568328375
1.0637495664303909	1.0691812135934815
1.0681168746859953	1.0641439030861375
0.9738147790629628	1.092379022318564
0.9304983996342021	1.2570644718792867
1.0386453825368023	1.0320815933924445
1.296343150039233	0.918858349280541
1.2993141289437586	0.9250571559213535
0.9250571559213535	1.2993141289437586
0.9340750901793426	1.2805619062134836
0.9281495029551728	1.2790208132229166
0.9280123287439246	1.2842334332503516
1.00536647146713	1.0183939445701335
1.1278175752341277	1.1225998746803503
0.979146132872699	1.0697725617707328
1.2554488645023625	0.9164456637707666
1.0145255895332888	1.0093882156552645
0.9506074992332169	1.1724181988216942
1.0025872353901242	1.0234912178328286
0.9403800233704213	1.213509119544785
1.299817101051669	0.9500228623685414
0.9500228623685414	1.299817101051669
1.1719961387999798	0.9205151653711324
1.1229799733178283	0.9263442225947942
1.0971820013886773	1.1022472861521788
1.061592914359261	0.9527375569442328
1.0982014936747446	0.9319158664837678
1.138850220438393	0.9249149011837626
0.9700418296668869	1.1006316787752544
0.9405680028450948	1.2023268810648784
0.9317753052549578	1.245711189012515
0.9717924786884464	1.0964533535550827
0.9956126274983872	1.0335067054236255
0.9828958122036752	1.0608406828478294
1.0484938121070824	1.0512643924725418
1.028621427402101	1.034037268483237
1.014650774445747	1.0021991570507776
0.9362410879100408	1.2196328472963132
0.9812161651058161	1.0654716139703184
1.0510653111069714	1.056108580256322
1.1013209368490577	1.0972869989330896
0.9264898643499466	1.2679926840420668
1.0707211148556472	1.0666634678167473
0.9662820101907414	1.114790875709209
1.0298754741389013	1.0225974006243124
1.1259507640547117	1.1313784596973135
1.1345961263809152	0.923756541177666
0.9607548993104492	1.1274774517668837
0.9736785456899261	1.0868472699697616
0.9758150011007808	1.0817592169215398
1.1935324899659605	0.9186404511507392
1.0622619966803046	1.0652128416471025
1.131460312621721	1.1251909431150402
0.9461639203599271	1.189470326903645
0.9528784945083274	1.156648245054484
1.091854222764145	1.0948314112008672
1.1366204338769497	1.1386475638876188
1.0412763285733193	1.0446582656086627
1.0341018099845514	1.0388961333431181
0.9313891852529256	1.2414841910955308
1.2981967894836868	0.9188197749138662
1.0245336038487112	0.9928101074179378
1.0791568584283109	0.9420724031454103
1.0898822258726746	1.0866227859724786
1.0304104974685528	1.0266306485922587
1.2232738911751257	0.9174262053548747
1.2472472014767397	0.9192585818557469
1.0283429392914736	0.9846673478335318
1.149734965875798	0.922786160646243
0.9468386268027245	1.1819095001452027
1.0376920695074545	1.0423012359059822
0.9443219473092969	1.1931153223029463
0.985792464889486	1.053676199866652
1.0422930610672994	0.9700824111550796
0.95719148503785	1.140090433368897
1.212752121119748	0.9210181374790428
1.0254927756286014	1.0218289843725843
1.2148588460431167	0.9181171569374588
1.0628119688837625	1.0589048559587153
1.1182720189070847	0.9263594641738218
1.1061491303832411	1.1018967298345443
0.9928421679319083	1.0383714406493354
1.299710409998476	0.9250266727632983
0.9250266727632983	1.299710409998476
1.0874612609866383	0.9378617758133077
1.1848972886924418	0.918523599044861
0.955711483808488	1.1469628174466528
0.9518319060817664	1.1616373219228475
1.0489329953842477	0.9658443740697462
1.18061558159603	1.18061558159603
1.17140631104216	1.17140631104216
1.14755784599978	1.14755784599978
1.15672025368294	1.15672025368294
1.0394213347864523	1.0356144106771803
1.15349321817663	1.15349321817663
1.16163522685604	1.16163522685604
1.13757111709494	1.13757111709494
1.16728150953144	1.16728150953144
1.1840465864547	1.1840465864547
1.14025506193	1.14025506193
1.17768918416986	1.17768918416986
1.14547798733653	1.14547798733653
1.16848232840315	1.16848232840315
1.15542870465904	1.15542870465904
1.142738371061	1.142738371061
1.17520059765044	1.17520059765044
1.19684010719191	1.19684010719191
1.0764813814783691	1.0892385831244598
1.1058082352399092	1.113535715806896
1.0735835466313854	1.0827742187850204
1.118957522857815	1.113196205985387
1.0127237343164384	1.0186931227862361
1.0803595626242264	1.0759090215481708
1.070762298137221	1.078764127126704
1.0827329424824508	1.0890581977788993
1.076250491379902	1.0716424539872282
1.0768862103200048	1.0842021682532468
1.1127389586145593	1.1165798365295114
1.106042337328465	1.1094412094516168
1.1195395845086595	1.1242509259369649
1.0740158871783103	1.076683163508138
1.1161836153046125	1.1215949403623329
1.1143810685361915	1.1108297806227636
1.0810823702268786	1.085629441303442
1.0730184984952025	1.0685414257815804
1.1097431447199162	1.1135992642138957
1.0826913770653916	1.079881845997973
1.0753416902754354	1.0792943397699228
1.0108399181335785	1.0142759707890179
1.1615116259377805	0.9208860437941371
0.9351103885473646	1.223355744099533
0.9645231863304989	1.1183107187188543
1.2506505896233073	0.9170361338323539
0.9250718329974541	1.2872507013948868
1.0853444182195318	1.0876633962434328
1.0177262700218213	0.9969119180994065
1.1325864959609817	1.137479042828837
0.934200409829125	1.229399312435435
1.1350437772019848	1.1312384629714305
0.9588038935648548	1.1338839118547497
1.0225887727894536	1.0257420861393833
0.990123742526173	1.0426180614314386
1.1460865834589353	0.9229182543311487
0.9553503273803364	1.1527135342085637
1.1763919230921212	0.9207624176531356
1.2806296465647176	0.9167725109654694
1.18939355450558	0.919636234313875
1.1424583349798003	0.9236278345103219
1.036395499781595	1.034052359638586
0.9291029483987875	1.254256634320649
1.1200472417932308	1.1172935965155801
1.0444274489932601	1.0421405849136476
1.2024704529759653	0.9208374965424196
1.2334411533923804	0.9195481718572711
1.201989935540038	0.9184148381476025
1.0360491847915663	0.9769422786000356
1.0953580924317092	1.0912377855679183
1.0666452155554427	1.061605333423654
1.2105556402309947	0.9185591627292587
1.165336133267851	0.9197852630865891
0.950346824326062	1.1765013739374017
1.0653762966057276	1.0708380505915887
1.068601030029674	0.9482890857122428
1.0940913478636387	0.9337600975461058
1.0161146669885892	1.0201005687254485
1.0056273740339015	1.0148668025144123
1.0795207611323812	1.0834751041356496
1.0156218489796514	1.0128086103127618
0.9859893927809276	1.0509977380158642
1.0122690490951294	1.005535713935873
1.1152982650638172	1.1183823327213747
1.0226198336144272	1.0153775607360818
1.128728494790579	1.1332507277383568
1.2589798303104203	0.9164405832444241
0.9494573976958663	1.1699624020143138
0.9389100577486494	1.2159511592067604
0.9268697748197825	1.2818935686181534
1.0322366342374836	1.028472236015375
1.0711951294261206	1.0745973885668343
1.111485936335573	1.1088847068481982
1.099827826607281	1.1023393001292712
1.0535768055364774	0.9594858340081235
1.2999390336838896	0.9500076207895138
0.9500076207895138	1.2999390336838896
0.9654164878202919	1.1121861198208338
0.9274907280394249	1.2635726261240665
1.2991516775458927	0.918789981703833
1.2864929502992806	0.9174751289418769
0.9970738723630076	1.0296679786597451
1.1166853282408822	1.1145515071770198
0.9727049663085837	1.0898212595565642
0.9331534450672794	1.2381989722283377
1.0845873765855476	0.9390240873398928
1.0575786434465009	1.0611230946022578
1.098885861766615	1.0958392394698784
1.001699889444928	1.0210538165419538
0.9697058040727423	1.0982736036967833
1.115924962089447	0.9281796097779434
1.1072892902935647	1.110998074523611
1.0733568417441133	0.9456864136062768
1.0777626961414755	1.0803983603073941
0.9714451351590753	1.0924751271995838
0.9258438848338763	1.2846368646754767
1.016411847025468	0.9989179222268754
1.033815484652904	1.0299569120104022
0.9410133956544565	1.2001761249132077
1.0542442851788472	1.0576636675750115
1.027591928933836	1.0233952538839524
1.1935245869249833	0.917575234127589
1.1225319745895066	1.1249728852456284
1.0488286250653098	1.0532644890652647
1.1186349042764072	1.122009126438416
1.0544452103434174	1.0518492495500273
1.1077248382891538	1.1047634559343862
0.929916961619446	1.246660682935641
1.2266388931226608	0.9179060328427803
1.1014165747567788	1.106736074005049
1.1368594268790277	1.1351371284489105
1.2471196238152495	0.9170412143586965
0.9477144983935014	1.1778115364466437
1.2405358261782589	0.9166014665786042
1.124660190559002	1.1220877507209013
1.0740237284568948	1.0709953584214629
1.0775218780937386	1.0742206649769486
1.2841338925675663	0.9161931427947787
1.2658554759606429	0.916173008857051
1.0399456210535476	1.0424454281817142
0.9260692469468232	1.2764977987521977
0.9246337787261427	1.2929363748751037
1.0936391810191537	1.0900066046842454
1.0767095500723505	0.9432717836975318
1.0283765585769007	1.031416971341441
1.2951090839183779	0.917480146745672
1.2777173759645943	0.9159043054638238
1.2914852260175635	0.9177114675006257
0.981158293102046	1.0629342569437519
1.0265207656583182	0.987028893559628
1.0844800668884202	1.082217539157214
0.9432830737560708	1.1962187712276622
1.112202781309009	1.1145550650056
1.086968276166753	1.0900246831808902
0.9999760466979329	1.025368470896747
1.090155279534216	1.093220530427542
0.9635498160243147	1.1209140389578105
1.299883147894122	0.9250114311842708
1.0403937456699663	0.971860016933694
0.9485152423107907	1.17286112454419
0.9250114311842708	1.299883147894122
1.152865134605723	0.9217480397635862
1.0820208326669063	0.9396761509430649
1.103236295280191	1.0990567156090705
1.0437747914256543	1.0510282010407561
0.9384059566348851	1.2132184005374067
0.9671880884957533	1.1072034429753663
1.0437491079621244	1.0479260137942783
1.0461549358067121	1.050128056082238
1.273061920326057	0.9159381756394407
1.0223382078277228	0.9926271225164862
1.2047469678352505	0.918516448674453
0.9446482300010726	1.1885355100566197
1.1292344775807663	1.1248262742242319
1.1580726741068152	0.9209588646717134
1.0245583583474338	0.9890449774327759
0.9746975361956141	1.0857171978325597
1.0491582947746474	0.9635847315757221
1.1370547247954148	0.9234788057376078
1.0664065562624387	0.9490785744168528
1.2614625141831362	0.9165862249995766
0.9887392375368149	1.0459919606884809
1.131189351216786	1.1339023522836966
1.288445315033403	0.9169999429224819
1.0910728711612683	1.087842409077989
1.1393679114374355	0.9229067761049675
0.9532189664341681	1.1545259788776943
1.0292311695471532	1.0249958086238438
1.190465169228569	0.9181651396862494
1.126271736237471	0.9245470334430351
1.0204530457861252	1.0161530620544956
1.0127046268930326	1.0166261087019104
0.9686004028041997	1.1022385677180848
1.1319237332812018	1.127498594836859
1.0402501338175798	1.0373621647200033
1.0837184874595367	1.086007170493025
1.2322425255108282	0.9174222538343861
1.1262351624826217	1.1293677773918966
1.1319788399213961	0.9249736094881652
1.023583967444737	1.021019249449143
1.146690977926054	0.9215143355518298
1.0557071629218866	0.9580731201338193
1.0032402597065537	1.0189527619433674
1.042625832952882	1.0400806565154015
1.0591089760355963	0.9555785747304656
0.9528627697333788	1.1591032241456904
0.9292248810310082	1.2586597571508409
0.9549394668179256	1.1498775690719858
1.0532225725886895	1.0560434564371945
1.0610554661139884	1.063819523334514
0.9624198159018895	1.1229960604897178
0.943096787790178	1.1932127931416658
1.0181564783518642	1.0213306186849533
1.021040585181854	1.0238482972953968
1.0898982201222713	0.9353113515893581
1.0591343902825956	1.0621734649661236
1.1346932208843503	1.1371979203712173
0.957893036730951	1.1379418097838392
1.074776211177618	0.944476453851154
1.068585352791611	1.065908479912025
1.0365495016449686	1.0401497131453985
1.2017456521252803	0.9173193888565868
0.9308145212732928	1.243824055727729
1.234292047470933	0.9172269358216623
1.081214880846626	1.0787948567988013
0.9919186814097486	1.0399930190579054
1.0705369614563673	0.9460333947387073
0.9373198530034379	1.216906298159156
0.9794293251743844	1.0675764572172641
1.0045494212362114	1.016890423934187
1.2944230037869784	0.915855800027138
1.0849909961783153	0.9374165711715883
1.1092382251062536	1.1117598596809288
1.2637543960665436	0.9164970335371189
0.9265954263972859	1.2800188543977602
1.0920997815373672	0.9347355586038714
0.9445313778951944	1.1909758562098145
1.2086803615076744	0.917327981845586
1.0319984695614637	1.034588690854587
1.1865913619762118	0.9188199630815086
1.2989890728262439	0.9155469890494099
1.1165515790565599	1.1193833766283192
1.0679513150374451	1.0708980830386594
1.1276017613462144	1.1313713237247287
1.0113772979969553	1.0075092705111917
1.1702909636253132	0.9199416303973537
0.9643244751053939	1.114907136209825
0.947473309291084	1.1800699663047507
1.022183351794799	1.017510984299026
1.0645414107151159	1.0609189327103452
1.144325271604311	0.9224248787729965
0.9584305062399526	1.1358729692791234
0.934998616967829	1.2270882374525112
1.104187388260375	1.1077033633795947
1.0653479772897696	1.0689791110060867
1.0966578298519885	1.1000877496361225
1.1276985031112678	1.1244898684744973
1.2533803376103838	0.9160920967708551
0.9620488608179936	1.1251839971736755
0.9631165286666086	1.1185907958006835
1.0888352565532364	1.0908758091890574
1.2996150508188533	0.9187710185869906
1.1553370929228268	0.9207420955477654
1.0937966406571948	1.0961410213128084
1.0144628765113695	1.0185676413473872
1.100068932871891	1.0977087461343227
1.1323697268370336	1.1349049094819557
1.1742364627493926	0.9199963871812675
0.9872519721072367	1.0481692810005203
0.9852322619416238	1.0578070789642724
1.1335901700839135	1.1300417046851203
1.0382558824863803	0.9748823377278841
1.0636525897465086	1.0670502701412592
1.0008070989417048	1.0237064652681978
1.0792923867080388	1.0814890557644345
1.0358961162221856	1.0386942945085178
0.9392137603233474	1.211099821052572
0.9420289364200354	1.1979802085273812
1.0363020538598495	1.0309247453303565

==> PlotData/ZX_Lambda27_not_allowed.dat <==
1.	1.
0.95	0.95
0.9	0.9
0.9	1.
1.	0.9
0.93	0.96
0.96	0.93
1.1	1.1
0.9	1.3
1.3	0.9
0.9222222222222223	1.1555555555555557
0.9481481481481482	1.0814814814814815
1.0271604938271606	0.9493827160493827
1.1333333333333333	1.1333333333333333
1.037037037037037	1.037037037037037
0.9259259259259259	1.2370370370370372
1.151851851851852	0.9074074074074074
1.0777777777777777	0.9185185185185185
0.9835390946502058	1.0502057613168725
0.9382716049382717	1.1864197530864198
1.2296296296296296	0.9111111111111111
0.9497942386831276	1.1164609053497943
0.9462277091906722	1.146227709190672
1.188477366255144	0.917283950617284
1.0621399176954733	0.9386831275720164
1.2679012345679013	0.9123456790123458
1.0206370980033532	0.9797591830513641
1.0513488797439414	1.052994970278921
1.111522633744856	0.9185185185185185
0.9694101508916324	1.073113854595336
0.958161865569273	1.09519890260631
0.917283950617284	1.2703703703703704
1.0475080018289895	0.9516232281664381
1.0336737285982829	0.9653152466595539
1.0880658436213992	0.9320987654320988
0.9369608291418992	1.1694711172077428
1.2858710562414266	0.9126200274348423
1.0641670477061425	1.0622466087486664
1.014855459025555	0.996245491032871
1.1396433470507545	0.9160493827160494
0.9142661179698217	1.2866941015089164
0.9263374485596708	1.254320987654321
1.09387288523091	1.0930498399634203
0.953426815018036	1.1287354569933445
0.9943323906134454	1.0258773786742084
1.1721079103795153	0.9163237311385459
0.9535284255448865	1.1514708123761621
1.098079561042524	0.9222222222222223
1.0772290809327847	0.9396433470507545
1.030618638757642	1.0304509813883385
0.9672831038628935	1.0977357787600128
1.0231276849170463	1.0238338780786578
0.9344764517604024	1.210745313214449
0.958366780131755	1.107337973547393
0.9680384087791496	1.0853223593964334
1.2939643347050755	0.9126200274348423
1.0448017747972023	0.961247438567969
0.9445257328659249	1.1607122897932225
0.9131687242798354	1.294238683127572
0.9545411437958307	1.138903283713526
1.0554488645023625	0.9565462581923487
1.0007093920115309	1.0126706445306253
1.1598384392623076	0.9153177869227253
0.9449118528679572	1.173718437230097
1.1152923842910125	0.9240512117055327
0.9793629019966469	1.0624904740131078
1.1284255448864502	1.1266880048773054
1.1490169181527206	0.9152263374485597
1.0685142847465665	1.0696878863316908
1.1268607427729513	0.9195244627343393
0.9574731719983969	1.1157722117789182
0.9323731138545953	1.224554183813443
1.2474622770919068	0.9133058984910837
1.0683279987806737	0.9431793933851548
1.0287633058044072	0.9754313272780987
0.9388050602042372	1.1988416399939035
0.9219021490626429	1.283493369913123
0.9292790733119951	1.244276787075141
1.0207086017074332	0.9884489529411543
1.0981710105166895	0.9294924554183813
1.0610679266371996	0.9488136970990195
1.010127433399631	1.0006770898996
1.2083981100442005	0.9154549611339735
0.9901963403902472	1.0394226891288654
1.297485139460448	0.9125743026977595
1.137717827566936	0.9217649748513946
1.1048468221307728	0.9234567901234568
0.9127572016460905	1.2975765889346136
0.9431082660163593	1.1903419194228522
0.924188385916781	1.2685871056241427
0.9583861613989135	1.1226751417372767
1.005974406273593	1.0042705482724223
1.2592135345221764	0.9146319158664837
1.0343288028837319	0.9715837380505707
0.9629586351071897	1.1165480269681864
0.9642647067125043	1.1051426216644933
0.9738708530203729	1.0826500025402632
0.9435231756676659	1.1817947806059375
0.9706215741728621	1.0902374863813669
1.002654418207603	1.0174105247180152
1.2380887059899406	0.9140832190214907
1.0264164789694434	0.98344030663799
1.1495554539450288	0.9208962048468221
0.9752679977645684	1.070192551948382
0.9217040085352842	1.2759792714525224
1.0401382279500453	0.9688906200311982
1.1204191998735513	0.9246507138139511
0.9176497485139461	1.290214906264289
0.950005362777806	1.1614060638904413
0.9475621941099764	1.1751342105708817
1.2765736930345983	0.9139765279682975
1.1610933292689123	0.9194939795762841
0.9368084133516232	1.2151348879743942
0.9946622693979409	1.0309088141696088
1.2193415637860083	0.91440329218107
1.1548036376568613	0.9175887821978357
0.9466087486663619	1.1669562566681908
1.0097656776226929	1.007396960618673
0.9303459838439263	1.232129248590154
0.9561731217576364	1.132990680056676
1.1444308963741978	0.9207285474775188
0.9628232171272697	1.1114133710672178
1.0828989483310472	0.9377381496723061
1.0356190893146078	0.9756026434626693
0.9734373147724771	1.076912394790767
1.0478226181269417	0.9581343930934949
1.1666107808768988	0.9175278158817254
1.0274075370340054	1.0257593766549606
0.92444749276025	1.282426459381192
0.926627038561195	1.261408321902149
0.9293146369963928	1.2387034496773865
1.0048265279020905	1.0096919159069049
0.918686175887822	1.2934918457552202
0.9188335111517554	1.2967941878778642
0.9574547942919973	1.1275812993979262
1.226550830666057	0.9147843316567597
1.092577351013565	0.9327389117512574
1.2989330894680688	0.9125438195397043
0.9126047858558147	1.2989635726261242
0.9216887669562567	1.2878067367779302
1.2820962251689276	0.9149875527104608
1.1076322677399748	0.9270351741773781
1.2896695964368576	0.9146911886738133
0.9998580147370575	1.0222597070750175
1.0335290532349724	1.0330634219503037
0.9874573512811813	1.0462465677699353
1.0741322178755497	0.9426414220957736
1.232581415434639	0.9139308032312148
0.941860150044878	1.196181137699199
0.9343635511750129	1.2183107814414018
1.0650036410438788	0.9477349320056224
1.131331605954377	0.9217649748513946
1.087486663618351	0.9354874765025657
1.179815068841132	0.9176345069349184
0.9231468780165626	1.2930752425951328
1.1026520347508002	0.9275262917238226
0.9618677645621371	1.12091364171501
1.029052958528479	0.9800303953464887
1.0321204953102003	0.9774178409547153
1.043710527916865	0.9658300106063828
1.047383811185061	0.9633773081113426
1.2631306203322665	0.9150739216582838
1.1304983996342022	1.1320987654320989
1.091605276973361	1.0912598011820691
1.0885716382439443	1.0892033170191988
0.9473760335891787	1.171030964239994
0.9379498382699114	1.203971278091077
0.9523674311917975	1.147246260638528
1.0609551514969051	1.0611865976969534
1.0224557173588205	0.9907155994529757
0.9331453538586598	1.22752121119748
0.9478773121883082	1.1545294146794596
1.1348727328151196	1.1354671543971957
1.0378546254428995	1.0392517701870951
1.126418987871341	0.9232913907658612
1.0245861095900894	0.987077148106124
1.0037198652134272	1.014071908055436
0.9547515779424872	1.1433966015669348
0.9446725036269313	1.1857942838433617
1.2492557028908196	0.9154041558705482
0.9247670014169024	1.2791421813522104
0.9286965062913851	1.249994072719267
0.9823623569377097	1.0561920012444153
1.051476520127979	0.958737721277307
1.011514628489357	1.0034244025230168
1.0383388016940942	0.9714929994319428
1.2118274653254077	0.9166895290352081
1.0683799330499528	0.946142469248703
1.1026723568561705	1.1011634405324393
0.9502537231581472	1.1575279078747949
0.9188216565902895	1.298489390167488
0.9698990522414007	1.0948088728988208
0.9671965467474283	1.1011700263999202
1.0185297876695416	0.9930167015508569
1.2710613219529543	0.914057816389778
1.1743213263560772	0.9187115785195347
0.9278209622516893	1.2575979271452522
0.9779256775446381	1.0674851959107408
0.9568004726771175	1.1364072399382057
1.1571508408271096	0.9197683279987807
1.243468983386679	0.9146166742874562
0.9514280774138407	1.1542161573700351
1.07842563701661	1.07842563701661
1.11817285680125	1.11817285680125
1.00850077341796	1.00850077341796
1.11844884713906	1.11844884713906
1.12463114589796	1.12463114589796
1.08362795787818	1.08362795787818
1.06937813788811	1.06937813788811
1.12018151301595	1.12018151301595
1.03701206357301	1.03701206357301
1.01405570760183	1.01405570760183
1.09162284380172	1.09162284380172
1.02569900801721	1.02569900801721
1.01200023466315	1.01200023466315
1.03874748188077	1.03874748188077
1.12777999184906	1.12777999184906
1.12342764106006	1.12342764106006
1.12604345651891	1.12604345651891
1.06417098312291	1.06417098312291
1.05435812148025	1.05435812148025
1.01364810967606	1.01364810967606
1.0728597263811	1.0728597263811
1.0847286739322	1.0847286739322
1.11068224030528	1.11068224030528
1.11001729831232	1.11001729831232
1.06691806883319	1.06691806883319
1.05325279336185	1.05325279336185
1.05362869213977	1.05362869213977
1.06203502575728	1.06203502575728
1.11697222127228	1.11697222127228
1.06182844396368	1.06182844396368
1.08059370285026	1.08059370285026
1.08921372777772	1.08921372777772
1.09339987562945	1.09339987562945
1.07280219549558	1.07280219549558
1.00708964476918	1.00708964476918
1.0684389263584	1.0684389263584
1.08938221395874	1.08938221395874
1.09708943003896	1.09708943003896
1.1141262405925514	1.1134860942733928
1.0132112222903111	0.9997072459944162
1.056463674197503	1.0570857564229994
1.0714227919938433	0.9444446326120868
0.9978828275135444	1.0251878201516595
1.1533048823858152	0.9202357364222934
1.1985639045538452	0.9168013006147437
0.923939440125997	1.2728801503835798
1.2540415587054818	0.9147944927094447
0.9611331859632236	1.1245567833145758
1.059369901832941	0.9526991707452004
1.286461526303014	0.9152257729456328
0.9647440533275462	1.1089700351392617
0.9372193714824412	1.207831913608472
0.9961509124005055	1.0280708558498568
1.0408684650798687	1.0403767830304973
1.0432113889618628	1.0434330504445108
1.2922290527076383	0.9154030268646943
1.1306473196762867	1.129295899669174
0.9380294331826111	1.2110111940930415
0.9718626024964828	1.0849398773021528
1.112012120505067	0.926368496220653
1.299547833155515	0.9125234974343343
1.204683116281958	0.9167420278074142
0.945974665526789	1.1796128304406739
0.9125438195397043	1.2995579942082
1.2332605124557572	0.9161205100848449
1.295930874734919	0.9146842264710476
0.9754277520928947	1.077881646316336
1.0586626842030546	1.0593619151619005
0.9580597741695588	1.1306350929725868
1.0217839588757527	1.022173089560062
1.0196057441866477	1.0202615711426661
1.016871242768974	1.0179788672033645
1.2395773002083017	0.9155108469237413
0.9752454176474905	1.0740260913252835
0.9224068146793342	1.295297126115599
1.1688682280817626	0.9182644922013921
1.2230554285423971	0.9155379430642349
1.0204550539401132	1.0180997177462134
0.9221104506426866	1.2974258666531187
1.101930600010161	0.92969059594574
0.9771483570142312	1.071646146985272
0.9490009239031238	1.164933454513295
0.9241323119593708	1.2763985089596024
1.0487881690222118	0.9610147379169717
1.2665802977188436	0.9144236142864401
0.9307998441971922	1.2352097410625074
1.2287354569933446	0.9141645074429711
1.0907127978458568	0.9338210638622162
1.0145502282290808	1.016909232530477
1.2980052139162934	0.9153393425715283
0.9925669259066988	1.0362343146492698
1.215342625051511	0.9164033260512456
0.9838979721591338	1.05335798747598
0.9234500160883334	1.2901979711764806
0.931147578000192	1.2383280552309663
1.0797616292307142	0.9398179666228237
1.1415356863069779	0.9220404522797451
0.9815403570460106	1.0598410527017843
1.0120971672730439	1.009595136979029
1.108560749609709	0.9282279688620185
0.9324284351414363	1.232108361981857
1.1087063592663309	1.1084218497911493
1.115558704227437	0.9261432595528009
1.0964031778938992	1.0944268531466554
1.1069659423260123	1.1065865963591035
0.9658571973461115	1.1063422182609448
1.062758612903408	0.9509209865253152
1.2745279344273401	0.9149994072719267
1.1051388503808064	1.1044179801430942
1.0576381950207079	0.9558108990461782
0.9666746951527388	1.1037422153478311
1.236174476564661	0.9160121255228708
1.005447392845555	1.011966126293336
1.038169088419069	0.9737000943695572
1.1210495795282232	1.1226200266709916
1.0309230397982385	1.0325172239406264
1.22661687750851	0.916269538857559
1.105103252695881	1.1069328066821185
1.0649462061288304	1.0667567551831938
1.0333829236377843	0.9785265572260429
1.0980904771425457	1.0997789053970464
0.9392498885106719	1.2050257695586153
0.933949017858991	1.2220735697847926
0.9228875830054513	1.2861836026953133
1.0776003622730488	1.0770059406909729
0.9538691135150573	1.1485599634871144
1.075955580277087	1.0751105193954464
1.0297916628771795	0.9819724317677995
1.129202865416857	0.9217649748513946
0.9187973829644307	1.2992525981247214
1.0094645753707172	1.0100768217715521
1.1232727203542403	0.9247621090582021
0.9795015815490337	1.065149094631389
1.0509425003590867	1.0511445924069338
1.0504722276059075	1.0485277031902152
1.1709907590870858	0.9183677962370235
0.9637327800182505	1.1133825059520794
1.0279025480245059	1.0273842297999887
1.0488184709817967	1.048352066119043
1.057796911173287	1.0557695929949757
0.9450114353657739	1.1831661881981672
1.0948346881826971	1.095354595378416
1.1281260251933527	1.1294847837385158
0.9488182688758106	1.1677855672212525
1.0461962038873995	1.0480915747334159
0.921973088263796	1.2988538708906538
0.9254517434672899	1.271648969499907
0.9856619462374382	1.0491500223675574
1.1345485199674095	0.9224288302934851
1.044065056662504	0.9677547983271478
1.0456323220272208	1.0455962426240997
1.132063165504158	1.1308777093575677
1.0070410289137326	1.0101090814141773
1.03374923047568	1.034591157553006
0.9425307795220919	1.1869165156621337
0.9542768309809242	1.1458685598840386
1.024725796792541	1.0270679194364467
0.9516547079160803	1.1586044916173754
0.9462003389294158	1.1770476013724716
1.0349543680110804	1.0368331181563781
0.9391076337730812	1.2017132663832861
1.081247473953607	1.0825655882880298
0.9720542407864237	1.0873415445510937
0.9280456344166145	1.2528572315647457
0.9340784771969043	1.2259851987332555
0.9299942985204378	1.2414881426160196
1.0457619733684245	0.9655197639792356
0.9554947355920559	1.1407967728831192
1.0156300618782486	1.0153156159378327
1.1050741913652378	0.9280636985102768
1.01404922439203	1.0113990202103922
0.9365636072489703	1.2130328672420834
0.9261020508391337	1.2645226845501194
1.075021932679363	1.0732042332545915
1.031050848216755	0.9795559294748606
1.1317813266195118	0.9231756676658369
1.066401975547365	1.0650776516807459
1.148421116674601	0.9192122926157372
1.0949465697979643	0.9319971549052483
1.0707866667144512	1.0700292919541297
0.9410761809244426	1.1919378946424282
1.0879327607787168	1.08782983307837
0.994280607601009	1.0335499447475014
1.2182270468405711	0.9158168075101469
1.0865941001442019	1.0852337735353528
0.9587564892573351	1.1285646147124655
1.1154655027092404	1.1160345216596037
1.0216216236307523	1.0204967783725036
1.1179945343572162	0.9250204632311019
1.103370895223381	1.1034506783037228
1.1643467478045542	0.9189356861815329
0.9405595353011905	1.1983996342021033
1.1130631831446742	1.1116660384004788
1.2998103270165455	0.9125116428728683
1.014826176113778	0.9982902197513875
1.0644590838870167	0.9499558746878769
1.0296438947502335	1.0281552865935286
1.0441976063170693	1.0456517689542963
1.2692238649257397	0.9140849125302715
1.0853185960435872	0.9357511620919977
1.2304475943707769	0.9148977967450761
1.0760236162935617	0.9418521842813533
0.9125184169079917	1.2998137140341073
0.9597809598552234	1.1265385114931286
1.013125541741805	1.0017769351894035
1.0247731561876192	1.0237872901561507
1.2787957647227068	0.9149561287141941
1.1843965745962393	0.9178140188656878
0.9774466027273019	1.0691501032099517
1.2840337246593068	0.9146002409800272
1.0102119794059587	1.012803586789945
1.2452624091855917	0.9147944927094447
0.9277537864033826	1.2553918497067407
1.027389572057455	1.0295212884313922
1.0994343680671985	0.9303663059492964
0.9234035386806814	1.2884184697830992
1.0147579479205087	1.0002747750906897
0.950407163416698	1.1643362731391318
1.0756526465755982	1.077661147989678
1.0604345613223363	1.0584564176212168
1.2562346525766737	0.9152906907822317
1.020046242314252	1.0220214589631578
1.0567767428775416	1.0587481125435378
0.9243929868665258	1.2844156422506607
1.0606769142764672	0.9514168082628175
1.0345800125564903	1.0323575645330973
0.9608191550757141	1.1184255497648705
0.9831477477692203	1.0576374841651701
0.9689626533923456	1.0969394184518724
0.9572591626665362	1.1344272772832105
0.9978306057013934	1.0268950169024231
0.968061818227688	1.0990598029522387
1.0726902476618436	1.0747134261520241
1.1355919789653774	1.1339475819391789
0.9892591447325337	1.0427624394434132
1.032755859228705	1.0318458526337775
0.9240935494250538	1.2947518162881675
0.9608912472876467	1.122194947980668
0.9255934337019538	1.2670341580721096
1.0828063059691395	1.081554991147739
1.0527908399762467	1.0507227521421
1.2429535922143757	0.9158930154052849
1.0261726514626686	1.028071604463061
1.0185361794529781	1.0163712789796837
